STL-Based Motion Planning and Uncertainty-Aware Risk Analysis for Human-Robot Collaboration with a Multi-Rotor Aerial Vehicle

This paper presents a motion planning and risk analysis framework for enhancing human-robot collaboration with a Multi-Rotor Aerial Vehicle. The proposed method employs Signal Temporal Logic to encode key mission objectives, including safety, temporal requirements, and human preferences, with particular emphasis on ergonomics and comfort. An optimization-based planner generates dynamically feasible trajectories while explicitly accounting for the vehicle's nonlinear dynamics and actuation constraints. To address the resulting non-convex and non-smooth optimization problem, smooth robustness approximations and gradient-based techniques are adopted. In addition, an uncertainty-aware risk analysis is introduced to quantify the likelihood of specification violations under human-pose uncertainty. A robustness-aware event-triggered replanning strategy further enables online recovery from disturbances and unforeseen events by preserving safety margins during execution. The framework is validated through MATLAB and Gazebo simulations on an object handover task inspired by power line maintenance scenarios. Results demonstrate the ability of the proposed method to achieve safe, efficient, and resilient human-robot collaboration under realistic operating conditions.

==> matlabPlots/energy_comparison_scenario_with_energy/ang_meas_x.txt <==
0 0
0.1 0.356365286833003
0.2 -0.0503066466083764
0.3 -0.109242291303583
0.4 -0.0653920728412244
0.5 -0.0238126801662021
0.6 -0.00240103453791278
0.7 0.00554271400022103
0.8 0.00793274807482034
0.9 0.00905491260898088
1 0.0105094201188247
1.1 0.0127382576743739
1.2 0.01593956654878
1.3 0.0204844029797694
1.4 0.027121974243479
1.5 0.0370921331532238
1.6 0.0520097909505694
1.7 0.0730917906705439
1.8 0.0991144060412207
1.9 0.122998925983161
2 0.129245106009213
2.1 0.0987492966599387
2.2 0.0271875881483552
2.3 -0.0576106145478226
2.4 -0.114521805045089
2.5 -0.127889844001491
2.6 -0.111318431139536
2.7 -0.0845334767067683
2.8 -0.0597173415967964
2.9 -0.0409895708277571
3 -0.0280951405583144
3.1 -0.0194087871594481
3.2 -0.0133985933188997
3.3 -0.00908064159647233
3.4 -0.00606757545990641
3.5 -0.00454362427162713
3.6 -0.00522622100405778
3.7 -0.0091462189513491
3.8 -0.0169373844603753
3.9 -0.0275241539546208
4 -0.0370381877954762
4.1 -0.0400238994775972
4.2 -0.0337412142572994
4.3 -0.021350475006813
4.4 -0.00915547271602951
4.5 -0.00125261071626995
4.6 0.00211164312102819
4.7 0.00264956923183082
4.8 0.00205399863845717
4.9 0.00129234618519161
5 0.000718265581260206
5.1 0.000370656058558846
5.2 0.000186257702856054
5.3 9.66703124989054e-05
5.4 5.54341851735608e-05
5.5 3.68592394263112e-05
5.6 2.8436896318008e-05
5.7 2.45649472176976e-05
5.8 2.28471255484373e-05
5.9 2.22634354720608e-05
6 2.23535671120916e-05
6.1 2.28497770845166e-05
6.2 2.34570004301526e-05
6.3 2.36164516941052e-05
6.4 2.21315417651842e-05
6.5 1.65249634827809e-05
6.6 1.98191967444137e-06
6.7 -3.01974136144569e-05
6.8 -9.43840746196101e-05
6.9 -0.000211480147244578
7 -0.000405768662407275
7.1 -0.000691572224577407
7.2 -0.00104021583123169
7.3 -0.0013173542253204
7.4 -0.00118694050704047
7.5 1.49039774009607e-05
7.6 0.00345780158950265
7.7 0.0111380459520847
7.8 0.0261825090679879
7.9 0.0508090164073719
8 0.0730101781969772
8.1 0.0403441759277879
8.2 -0.0275080449456127
8.3 -0.0602065722382044
8.4 -0.060483255925245
8.5 -0.0479678495235746
8.6 -0.0345990451833592
8.7 -0.0243963927903746
8.8 -0.0175544524336812
8.9 -0.0131614611053362
9 -0.0103163336351437
9.1 -0.00839911703209884
9.2 -0.00703892726258728
9.3 -0.00602494843984831
9.4 -0.0052365443491458
9.5 -0.00460146370765946
9.6 -0.00407361724778747
9.7 -0.00362165070722862
9.8 -0.00322280471357308
9.9 -0.00285917669801389
10 -0.00251492635881485
10.1 -0.00217364484300982
10.2 -0.00181587121341171
10.3 -0.0014192636985927
10.4 -0.00097180601791303
10.5 -0.000527520051633371
10.6 -0.000366670678307434
10.7 -0.00133635662560791
10.8 -0.00527460095511897
10.9 -0.0145224163176238
11 -0.0270727785933254
11.1 -0.0264168620191572
11.2 -0.0135229053313217
11.3 -0.00522563616425946
11.4 -0.00119466650532085
11.5 0.000990537365252133
11.6 0.00270519534943255
11.7 0.00450144667969915
11.8 0.00649252480111076
11.9 0.0085752369277082
12 0.0105686171107761
12.1 0.0123424846791596
12.2 0.0139323068595833
12.3 0.0155605311165274
12.4 0.0174723598074263
12.5 0.0195964117773904
12.6 0.021235977077961
12.7 0.0211626182866066
12.8 0.0183414706511192
12.9 0.0128272188180687
13 0.00587334680360866
13.1 -0.00090673105336542
13.2 -0.00642682853985511
13.3 -0.0103718831426755
13.4 -0.0128989807000126
13.5 -0.0142247210062192
13.6 -0.0144147439583671
13.7 -0.0134386405213642
13.8 -0.0113606684895685
13.9 -0.00849042363020832
14 -0.00537765335741699
14.1 -0.00263652358213514
14.2 -0.000696916951204222
14.3 0.000357004821637236
14.4 0.000760038748829287
14.5 0.000889564362747454
14.6 0.00106424267504124
14.7 0.00141961314205691
14.8 0.0018937337705106
14.9 0.00230554324999799
15 0.00247894566206929
15.1 0.00234744288516219
15.2 0.00198467290523396
15.3 0.00155368380208585
15.4 0.00121770488007017
15.5 0.00106696264521845
15.6 0.00109175616081451
15.7 0.00120195113730159
15.8 0.00127414759878876
15.9 0.00119842733824267
16 0.000897802884947226
16.1 0.00031198225058905
16.2 -0.000628886240214604
16.3 -0.00197342242499647
16.4 -0.00355755628961412
16.5 -0.00465301503983878
16.6 -0.0044962691022536
16.7 -0.00950522843493188
16.8 -0.0625237908494909
16.9 -0.233523457257726
17 1.80024885129162e-19


==> matlabPlots/energy_comparison_scenario_with_energy/ang_meas_y.txt <==
0 0
0.1 1.600339194264
0.2 -0.360843438271015
0.3 -0.63817286302603
0.4 -0.41062231127351
0.5 -0.178078646738641
0.6 -0.048762041848237
0.7 0.000718608487923835
0.8 0.0113956193566501
0.9 0.00943852942323764
1 0.00610071462693586
1.1 0.00450339482726608
1.2 0.0047780643858937
1.3 0.00656622978454642
1.4 0.00983795783393738
1.5 0.0148638281187385
1.6 0.021584494279064
1.7 0.0281702019323038
1.8 0.0286587921123368
1.9 0.010971294842357
2 -0.0398449931172797
2.1 -0.12518631440493
2.2 -0.207317156462648
2.3 -0.219752820409161
2.4 -0.143760395017838
2.5 -0.038238035967401
2.6 0.035067851055365
2.7 0.0626719496077881
2.8 0.0606757819094552
2.9 0.0473872099150076
3 0.0333328870320142
3.1 0.0222146166729837
3.2 0.0142740871956802
3.3 0.00867723080957065
3.4 0.00459892922055415
3.5 0.00154468427311259
3.6 -0.000620026350314136
3.7 -0.00170643057336271
3.8 -0.00126855745884349
3.9 0.00122304662223748
4 0.00598479017092127
4.1 0.0123265446385601
4.2 0.0183435570520213
4.3 0.0216941548079177
4.4 0.0212237185834542
4.5 0.0177122152184825
4.6 0.0129744993528524
4.7 0.00856050297930015
4.8 0.00520470181055703
4.9 0.00297583835174933
5 0.00163011591866824
5.1 0.000870086955018898
5.2 0.00045892385440032
5.3 0.000241385167320265
5.4 0.000126929831889604
5.5 6.65274991157593e-05
5.6 3.47674650719692e-05
5.7 1.87942610777573e-05
5.8 1.23001552586518e-05
5.9 1.2566179616231e-05
6 1.91812680324274e-05
6.1 3.37070272645586e-05
6.2 5.99884916096391e-05
6.3 0.000105069753191579
6.4 0.00018081739016582
6.5 0.000306388867867021
6.6 0.000511505749616813
6.7 0.000839829245682883
6.8 0.00135007260897858
6.9 0.00210908345855995
7 0.00316538418670384
7.1 0.0044841363887414
7.2 0.00581859346780076
7.3 0.00649513155318497
7.4 0.00509946281079655
7.5 -0.000960205590908682
7.6 -0.0161408701015434
7.7 -0.0478912173732036
7.8 -0.107022880859834
7.9 -0.198876818935411
8 -0.279289224000098
8.1 -0.18251788089771
8.2 0.0224360934028407
8.3 0.12337322599671
8.4 0.131511526236495
8.5 0.103669578472813
8.6 0.0726960437549492
8.7 0.0491370074474806
8.8 0.0334247865784728
8.9 0.0233003771741493
9 0.0166318377399489
9.1 0.0120042510296559
9.2 0.00859010216523204
9.3 0.00591834167294598
9.4 0.00370866171233569
9.5 0.00177779705633806
9.6 -9.06139459416199e-06
9.7 -0.00176433243410001
9.8 -0.00359482499796452
9.9 -0.00561626657926251
10 -0.00796938460987392
10.1 -0.010838370458005
10.2 -0.0144647138862104
10.3 -0.0191263686203587
10.4 -0.0249954146136605
10.5 -0.0316760212249564
10.6 -0.0370830727903904
10.7 -0.0353980534381483
10.8 -0.0151010669490827
10.9 0.0368586915062715
11 0.107107694440279
11.1 0.107291598545086
11.2 0.0487095290329611
11.3 0.0154868252642877
11.4 0.00429529284261444
11.5 0.00371965498972078
11.6 0.00819532896762753
11.7 0.0159068120690271
11.8 0.0263801198232716
11.9 0.039091733543701
12 0.0527236229215965
12.1 0.0648748416060838
12.2 0.072311985931338
12.3 0.0718537300055939
12.4 0.061690440014861
12.5 0.0425155006183439
12.6 0.0176710501897085
12.7 -0.00804979984501411
12.8 -0.0302965072165023
12.9 -0.0464326784618391
13 -0.0556072208472273
13.1 -0.0582807029787054
13.2 -0.0558168386052053
13.3 -0.0500625408527102
13.4 -0.0428128823038774
13.5 -0.0353547962152043
13.6 -0.0283132956713293
13.7 -0.0218195425387961
13.8 -0.0158354031560773
13.9 -0.0104335770986612
14 -0.00589797077208055
14.1 -0.0026044357137831
14.2 -0.000764319758643144
14.3 -0.000219839587914109
14.4 -0.000454106693500698
14.5 -0.000810895193437491
14.6 -0.000775035486191417
14.7 -0.00016419292344829
14.8 0.000834735821702215
14.9 0.00178686222396683
15 0.00224449848977612
15.1 0.00199225955723001
15.2 0.00116641714974716
15.3 0.00017885848102777
15.4 -0.000496662397737089
15.5 -0.000547348521299834
15.6 4.55941926196813e-05
15.7 0.000996507887176714
15.8 0.00181366305919656
15.9 0.00194669550896864
16 0.000850060687202358
16.1 -0.00224862147624166
16.2 -0.00916481314127897
16.3 -0.024616591923771
16.4 -0.0597496850161315
16.5 -0.136377920605723
16.6 -0.279416402865795
16.7 -0.438508584574713
16.8 -0.185122392287145
16.9 1.54875771765525
17 2.63220341406319e-19


==> matlabPlots/energy_comparison_scenario_with_energy/ang_meas_z.txt <==
0 0
0.1 -0.199913812204237
0.2 -0.237685997425817
0.3 -0.24403031638867
0.4 -0.245059000838095
0.5 -0.245244762603882
0.6 -0.245280444630742
0.7 -0.245287235626778
0.8 -0.245283881023983
0.9 -0.245274290410528
1 -0.245260506105502
1.1 -0.245243086856025
1.2 -0.245220777730088
1.3 -0.245190529572698
1.4 -0.245147850396876
1.5 -0.24508836477889
1.6 -0.245012384053995
1.7 -0.244933935790055
1.8 -0.244891338881755
1.9 -0.244945183437742
2 -0.245139252894298
2.1 -0.245429064516348
2.2 -0.245674811512163
2.3 -0.24575911521664
2.4 -0.245644989144279
2.5 -0.245372551952841
2.6 -0.245087554103828
2.7 -0.244917704361191
2.8 -0.244877507385894
2.9 -0.244914488216424
3 -0.24497562206829
3.1 -0.245031737469574
3.2 -0.245073855282542
3.3 -0.245103385802725
3.4 -0.245125348876889
3.5 -0.245145259712343
3.6 -0.245167658837288
3.7 -0.245194424654926
3.8 -0.245222498893274
3.9 -0.245243170366183
4 -0.245246712304198
4.1 -0.245231977635535
4.2 -0.245210962371276
4.3 -0.24519969358283
4.4 -0.245204629808809
4.5 -0.2452202126085
4.6 -0.245237211758079
4.7 -0.245249990154395
4.8 -0.24525748250701
4.9 -0.245260979072503
5 -0.245262140985974
5.1 -0.245262167786718
5.2 -0.245261721776416
5.3 -0.245261105723109
5.4 -0.245260437872492
5.5 -0.245259758708134
5.6 -0.245259081361588
5.7 -0.245258410950839
5.8 -0.245257750609926
5.9 -0.245257103063147
6 -0.245256471190596
6.1 -0.245255858632034
6.2 -0.245255270678691
6.3 -0.245254715526031
6.4 -0.245254205901916
6.5 -0.245253760880581
6.6 -0.245253407121245
6.7 -0.245253177578537
6.8 -0.245253103750444
6.9 -0.245253195077285
7 -0.245253397708715
7.1 -0.24525352778849
7.2 -0.245253185301111
7.3 -0.245251671287951
7.4 -0.245247937139659
7.5 -0.245240571150966
7.6 -0.245227854050788
7.7 -0.245208381516425
7.8 -0.245184290712281
7.9 -0.245170809051842
8 -0.245206583891469
8.1 -0.245274728040038
8.2 -0.245267446188803
8.3 -0.245206703368382
8.4 -0.245161026479725
8.5 -0.245141725506133
8.6 -0.245136980666837
8.7 -0.245137002824065
8.8 -0.245137687474541
8.9 -0.245138013203488
9 -0.245137978962883
9.1 -0.245137761129401
9.2 -0.24513749215952
9.3 -0.245137243329901
9.4 -0.245137047761062
9.5 -0.245136919929827
9.6 -0.245136866593044
9.7 -0.245136892082574
9.8 -0.245137000726264
9.9 -0.245137197803493
10 -0.245137489434302
10.1 -0.245137881174347
10.2 -0.245138375032736
10.3 -0.245138966409691
10.4 -0.245139649089395
10.5 -0.245140450135384
10.6 -0.245141521263959
10.7 -0.245143223799096
10.8 -0.245145782534277
10.9 -0.245147707851548
11 -0.245144550678504
11.1 -0.245136803716716
11.2 -0.245135694892711
11.3 -0.245138991270809
11.4 -0.245142374215888
11.5 -0.245145343693358
11.6 -0.24514835076124
11.7 -0.24515168062869
11.8 -0.245155263846392
11.9 -0.245158774337389
12 -0.245161825281611
12.1 -0.245164176300775
12.2 -0.245165821933595
12.3 -0.245166860748932
12.4 -0.245167274069601
12.5 -0.245166976226904
12.6 -0.245166276361938
12.7 -0.245166158913845
12.8 -0.245167575834265
12.9 -0.245170315502463
13 -0.245173057263072
13.1 -0.245174506253931
13.2 -0.245174111757801
13.3 -0.245171993445242
13.4 -0.245168632459748
13.5 -0.245164642865236
13.6 -0.245160608749129
13.7 -0.245156954765279
13.8 -0.245153885709518
13.9 -0.245151421878704
14 -0.245149497746804
14.1 -0.245148051291927
14.2 -0.245147046976986
14.3 -0.245146440512941
14.4 -0.245146143699568
14.5 -0.24514602955533
14.6 -0.245145967543992
14.7 -0.24514585862609
14.8 -0.24514565418746
14.9 -0.245145358336843
15 -0.245145014994572
15.1 -0.245144682014388
15.2 -0.245144402533854
15.3 -0.245144187263014
15.4 -0.245144011436213
15.5 -0.245143815647714
15.6 -0.245143490166166
15.7 -0.245142808283141
15.8 -0.245141227316377
15.9 -0.245137346289532
16 -0.245127481406673
16.1 -0.245101978164884
16.2 -0.24503569687523
16.3 -0.24486349720111
16.4 -0.244417175457332
16.5 -0.243263182550475
16.6 -0.240281025103856
16.7 -0.23252997427329
16.8 -0.21195057577645
16.9 -0.155399153247644
17 1.55281424048993e-19


==> matlabPlots/energy_comparison_scenario_with_energy/energy.txt <==
0 0.97562474886141
0.104294478527607 0.978749525409316
0.208588957055215 0.982939324255897
0.312883435582822 0.982221130899848
0.417177914110429 0.98177947831661
0.521472392638037 0.981896162699885
0.625766871165644 0.982069770047565
0.730061349693252 0.982161540318431
0.834355828220859 0.982197856690067
0.938650306748466 0.98221761043266
1.04294478527607 0.98224328781047
1.14723926380368 0.982286712886198
1.25153374233129 0.982356097312119
1.3558282208589 0.982459536957813
1.4601226993865 0.982609241632116
1.56441717791411 0.982843483732116
1.66871165644172 0.983299394550237
1.77300613496933 0.98429469305964
1.87730061349693 0.986047314328568
1.98159509202454 0.987858838810335
2.08588957055215 0.988764073452015
2.19018404907975 0.98900859775388
2.29447852760736 0.988219178386705
2.39877300613497 0.986443034923842
2.50306748466258 0.984891235333135
2.60736196319018 0.983985010402273
2.71165644171779 0.983488107413781
2.8159509202454 0.983180565103596
2.92024539877301 0.982971002278366
3.02453987730061 0.982825967243187
3.12883435582822 0.982727814780861
3.23312883435583 0.982663536084278
3.33742331288344 0.982623108472859
3.44171779141104 0.982599267325309
3.54601226993865 0.982586599123938
3.65030674846626 0.982578313316688
3.75460122699387 0.982560651695676
3.85889570552147 0.982513323771159
3.96319018404908 0.982427644738721
4.06748466257669 0.982322733938646
4.17177914110429 0.982227208002983
4.2760736196319 0.982160271429379
4.38036809815951 0.982131166703779
4.48466257668712 0.982132211737004
4.58895705521472 0.982144518249597
4.69325153374233 0.982154469069913
4.79754601226994 0.982158516278568
4.90184049079755 0.982158431077444
5.00613496932515 0.982156713041671
5.11042944785276 0.982154890959829
5.21472392638037 0.982153530068445
5.31901840490798 0.982152673903173
5.42331288343558 0.982152189408232
5.52760736196319 0.982151934232506
5.6319018404908 0.982151807652325
5.73619631901841 0.982151750870845
5.84049079754601 0.982151734094241
5.94478527607362 0.982151745037085
6.04907975460123 0.982151782088212
6.15337423312883 0.982151851385486
6.25766871165644 0.98215196627579
6.36196319018405 0.982152147542883
6.46625766871166 0.982152422094961
6.57055214723926 0.982152815784718
6.67484662576687 0.982153332262993
6.77914110429448 0.982153904659828
6.88343558282209 0.982154303172856
6.98773006134969 0.98215398620626
7.0920245398773 0.982151905544619
7.19631901840491 0.982146317810465
7.30061349693251 0.982134675678072
7.40490797546012 0.982113597941595
7.50920245398773 0.982078951032255
7.61349693251534 0.982027660666477
7.71779141104294 0.981967957143909
7.82208588957055 0.981943154333397
7.92638036809816 0.982042074091205
8.03067484662577 0.982576573796661
8.13496932515337 0.987298550302019
8.23926380368098 0.991564845697081
8.34355828220859 0.988199474073823
8.4478527607362 0.985422404267208
8.5521472392638 0.984125491382457
8.65644171779141 0.983495397514031
8.76073619631902 0.983117256588017
8.86503067484663 0.982866594532898
8.96932515337423 0.982699108386103
9.07361963190184 0.982587977690227
9.17791411042945 0.982514093068467
9.28220858895705 0.982464568904281
9.38650306748466 0.982431255897626
9.49079754601227 0.982409195173568
9.59509202453988 0.982395440900543
9.69938650306749 0.982388308443752
9.80368098159509 0.982386945615125
9.9079754601227 0.982391117084717
10.0122699386503 0.982401128275845
10.1165644171779 0.982417848674376
10.2208588957055 0.982442811368197
10.3251533742331 0.982478359770521
10.4294478527607 0.982527782586972
10.5337423312883 0.982595357716502
10.638036809816 0.98268636211067
10.7423312883436 0.982807616174379
10.8466257668712 0.982968837151009
10.9509202453988 0.98317401495465
11.0552147239264 0.983338223490255
11.159509202454 0.982977641584512
11.2638036809816 0.980822590039152
11.3680981595092 0.980362712340596
11.4723926380368 0.9816572068479
11.5766871165644 0.982093546048439
11.680981595092 0.982277552098761
11.7852760736196 0.982351393474129
11.8895705521472 0.982323921850455
11.9938650306748 0.982129866990955
12.0981595092025 0.98162693550987
12.2024539877301 0.980582974678853
12.3067484662577 0.978682413355198
12.4110429447853 0.97558474866614
12.5153374233129 0.97105880807052
12.6196319018405 0.965171550130162
12.7239263803681 0.958436609514586
12.8282208588957 0.951789658224762
12.9325153374233 0.946338147810013
13.0368098159509 0.943008692554428
13.1411042944785 0.942290928287153
13.2453987730061 0.944147430444245
13.3496932515337 0.948059876004543
13.4539877300613 0.953210952078784
13.558282208589 0.95875445219042
13.6625766871166 0.96404248541152
13.7668711656442 0.968712787680415
13.8711656441718 0.972638536900209
13.9754601226994 0.975815415632858
14.079754601227 0.978267995519579
14.1840490797546 0.980015178981562
14.2883435582822 0.98108990606596
14.3926380368098 0.981582986919692
14.4969325153374 0.981667915127294
14.601226993865 0.981572237720325
14.7055214723926 0.981502959117719
14.8098159509202 0.98157494118784
14.9141104294479 0.981786678225229
15.0184049079755 0.982048582253604
15.1226993865031 0.982241280144351
15.2269938650307 0.982278685746556
15.3312883435583 0.98215324830173
15.4355828220859 0.981941883779264
15.5398773006135 0.98176550060611
15.6441717791411 0.981724381713293
15.7484662576687 0.981848689481257
15.8527607361963 0.982088776529181
15.9570552147239 0.98234194261692
16.0613496932515 0.982497850995638
16.1656441717791 0.98248510398815
16.2699386503067 0.982302512839552
16.3742331288344 0.982019735998223
16.478527607362 0.981745474876895
16.5828220858896 0.981586456852833
16.6871165644172 0.981636642314825
16.7914110429448 0.982035483276408
16.8957055214724 0.983144993517732
16.9655 0.981636642314825
17.0400    0.5193
17.1600    0.5044
17.2800    0.5114
17.4000    0.5213
17.5200    0.5197
17.6400    0.5198
17.7600    0.5216
17.8800    0.5172
18.0000    0.5176
18.1200    0.5168
18.2400    0.5212
18.3600    0.5249
18.4800    0.5236
18.6000    0.5217
18.7200    0.5205
18.8400    0.5230
18.9600    0.5270
19.0800    0.5261
19.2000    0.5193
19.3200    0.5222
19.4400    0.5256
19.5600    0.5247
19.6800    0.5228
19.8000    0.5225
19.9200    0.5277
20.0400    0.5282
20.1600    0.5240
20.2800    0.5258
20.4000    0.5249
20.5200    0.5292
20.6400    0.5249
20.7600    0.5293
20.8800    0.5296
21.0000    0.5322
21.1200    0.5308
21.2400    0.5298
21.3600    0.5361
21.4800    0.5321
21.6000    0.5330
21.7200    0.5345
21.8400    0.5333
21.9600    0.5340
22.0800    0.5348
22.2000    0.5325
22.3200    0.5367
22.4400    0.5379
22.5600    0.5366


==> matlabPlots/energy_comparison_scenario_with_energy/prop_meas_1.txt <==
0 48.9174922794791
0.100591715976331 88.0067684777337
0.201183431952663 86.7877342188064
0.301775147928994 86.0041055950132
0.402366863905325 85.8733840928663
0.502958579881657 85.8719177936711
0.603550295857988 85.9533405426941
0.70414201183432 86.0390991054377
0.804733727810651 86.0934897926378
0.905325443786982 86.1227757150953
1.00591715976331 86.142746739144
1.10650887573965 86.1645837741273
1.20710059171598 86.1947327407339
1.30769230769231 86.2385293900326
1.40828402366864 86.3030701446834
1.50887573964497 86.3976591616327
1.6094674556213 86.5299650162844
1.71005917159763 86.6954224900713
1.81065088757396 86.8599199049064
1.9112426035503 86.9446100716153
2.01183431952663 86.8396228104917
2.11242603550296 86.505874133429
2.21301775147929 86.1543103860184
2.31360946745562 86.1144764548486
2.41420118343195 86.3705457056101
2.51479289940828 86.6348557313188
2.61538461538462 86.7486894182865
2.71597633136095 86.7241681497352
2.81656804733728 86.6317791734473
2.91715976331361 86.5305834022411
3.01775147928994 86.4491051666921
3.11834319526627 86.3928038099453
3.2189349112426 86.3564673292179
3.31952662721893 86.3319684882752
3.42011834319527 86.3109997047158
3.5207100591716 86.2855878592956
3.62130177514793 86.2494135369334
3.72189349112426 86.2021160106411
3.82248520710059 86.1557764082291
3.92307692307692 86.1356468453493
4.02366863905325 86.1617370376144
4.12426035502959 86.2177291167509
4.22485207100592 86.2552558690487
4.32544378698225 86.2467964614163
4.42603550295858 86.209910881817
4.52662721893491 86.1739619871746
4.62721893491124 86.1517833271086
4.72781065088757 86.1417783893151
4.82840236686391 86.1384369391073
4.92899408284024 86.1376783803304
5.02958579881657 86.1375542129723
5.1301775147929 86.1374314201241
5.23076923076923 86.1372226093894
5.33136094674556 86.1369837131321
5.43195266272189 86.1367706512443
5.53254437869822 86.1366121127349
5.63313609467456 86.1365168714512
5.73372781065089 86.1364841384197
5.83431952662722 86.1365095599722
5.93491124260355 86.136587333347
6.03550295857988 86.1367100529635
6.13609467455621 86.136867221177
6.23668639053254 86.1370425895581
6.33727810650888 86.1372100239797
6.43786982248521 86.1373275033785
6.53846153846154 86.1373294969471
6.63905325443787 86.1371202076629
6.7396449704142 86.1365756837257
6.84023668639053 86.1355737441225
6.94082840236686 86.1340879145691
7.0414201183432 86.1323999952733
7.14201183431953 86.1314874016588
7.24260355029586 86.1335971667801
7.34319526627219 86.1429370666008
7.44378698224852 86.1664832784667
7.54437869822485 86.2155461650411
7.64497041420118 86.3093016342966
7.74556213017751 86.4744944781985
7.84615384615385 86.6996631623842
7.94674556213018 86.7383047361131
8.04733727810651 85.8905476600995
8.14792899408284 85.4091742718839
8.24852071005917 85.9623450087465
8.3491124260355 86.3979865206438
8.44970414201183 86.5364528406095
8.55029585798817 86.508480581077
8.6508875739645 86.4339870919564
8.75147928994083 86.3676104916683
8.85207100591716 86.3220961702429
8.95266272189349 86.2942130626069
9.05325443786982 86.2779080221761
9.15384615384615 86.2685158072386
9.25443786982249 86.263200389093
9.35502958579882 86.2604058656224
9.45562130177515 86.2593106687522
9.55621301775148 86.2594862132931
9.65680473372781 86.2607212066515
9.75739644970414 86.2629434178937
9.85798816568047 86.2661936790796
9.9585798816568 86.270628985437
10.0591715976331 86.2765382789443
10.1597633136095 86.2843348505492
10.2603550295858 86.2944180175986
10.3609467455621 86.3066306328847
10.4615384615385 86.3187578210741
10.5621301775148 86.3233082480842
10.6627218934911 86.3026636315454
10.7633136094675 86.2276280407726
10.8639053254438 86.0807103163409
10.9644970414201 85.959163657711
11.0650887573964 86.2159318484606
11.1656804733728 86.4977652969111
11.2662721893491 86.4139512271007
11.3668639053254 86.3231119950039
11.4674556213018 86.2804473266928
11.5680473372781 86.2618480313099
11.6686390532544 86.248639172062
11.7692307692308 86.2305606081397
11.8698224852071 86.2005242960551
11.9704142011834 86.1510383690713
12.0710059171598 86.0726412107362
12.1715976331361 85.9542894727102
12.2721893491124 85.786321432372
12.3727810650888 85.5662098710305
12.4733727810651 85.3051519268318
12.5739644970414 85.031167554385
12.6745562130178 84.7852492650881
12.7751479289941 84.6113823580423
12.8757396449704 84.5432876423499
12.9763313609467 84.5914366589431
13.0769230769231 84.738465915242
13.1775147928994 84.9482234198724
13.2781065088757 85.1814649916799
13.3786982248521 85.4078341553605
13.4792899408284 85.6099844460906
13.5798816568047 85.7812056779159
13.6804733727811 85.9203976360255
13.7810650887574 86.0280311184909
13.8816568047337 86.1046972287363
13.9822485207101 86.1519210573151
14.0828402366864 86.1738871421198
14.1834319526627 86.1782529865573
14.2840236686391 86.1747331629712
14.3846153846154 86.1719516628322
14.4852071005917 86.174629142899
14.585798816568 86.1827792020741
14.6863905325444 86.1929644845331
14.7869822485207 86.20064902975
14.887573964497 86.2026339273567
14.9881656804734 86.1987013992713
15.0887573964497 86.1917189808338
15.189349112426 86.1860681683187
15.2899408284024 86.1852989521074
15.3905325443787 86.1904069564118
15.491124260355 86.199547494271
15.5917159763314 86.209037560391
15.6923076923077 86.2150142383316
15.792899408284 86.2151160100223
15.8934911242604 86.2096334399483
15.9940828402367 86.201769998193
16.094674556213 86.1973341767735
16.1952662721894 86.2053567485122
16.2958579881657 86.2422816411727
16.396449704142 86.3424887666453
16.4970414201183 86.5714053540106
16.5976331360947 86.9995959228768
16.698224852071 87.4748861268871
16.7988165680473 86.9520019073062
16.8994082840237 83.641162374587
17 99.223875154915


==> matlabPlots/energy_comparison_scenario_with_energy/prop_meas_2.txt <==
0 193.77593978778
0.100591715976331 121.135081786797
0.201183431952663 87.2168726264516
0.301775147928994 80.6509779935182
0.402366863905325 81.998601037571
0.502958579881657 84.1800881690118
0.603550295857988 85.560409155385
0.70414201183432 86.1593182748238
0.804733727810651 86.3248289830858
0.905325443786982 86.3223401232831
1.00591715976331 86.2801774247337
1.10650887573965 86.2390732911089
1.20710059171598 86.2016059770561
1.30769230769231 86.1591053026584
1.40828402366864 86.1031162971106
1.50887573964497 86.0329176222606
1.6094674556213 85.9675290573119
1.71005917159763 85.9638273304834
1.81065088757396 86.1254807376137
1.9112426035503 86.5509036272135
2.01183431952663 87.1395733683179
2.11242603550296 87.3596827666912
2.21301775147929 86.6854311604214
2.31360946745562 85.6808049140506
2.41420118343195 85.3569785476651
2.51479289940828 85.7230501179868
2.61538461538462 86.1982780291434
2.71597633136095 86.4712795190782
2.81656804733728 86.5411302287657
2.91715976331361 86.5051173245352
3.01775147928994 86.4404977656463
3.11834319526627 86.3830941686557
3.2189349112426 86.3417649083198
3.31952662721893 86.3143227407039
3.42011834319527 86.2962449481607
3.5207100591716 86.2837070078411
3.62130177514793 86.2738313580838
3.72189349112426 86.2639272680004
3.82248520710059 86.2508383830673
3.92307692307692 86.2322757783546
4.02366863905325 86.2120977366005
4.12426035502959 86.2039613774625
4.22485207100592 86.2194728746468
4.32544378698225 86.2502230577304
4.42603550295858 86.2746659033663
4.52662721893491 86.2809034492993
4.62721893491124 86.2725524212056
4.72781065088757 86.2589128839139
4.82840236686391 86.2467688322414
4.92899408284024 86.2386924957994
5.02958579881657 86.2345610091864
5.1301775147929 86.2332803524974
5.23076923076923 86.2337502082136
5.33136094674556 86.2351817621283
5.43195266272189 86.2370965194573
5.53254437869822 86.2392316949909
5.63313609467456 86.2414506662902
5.73372781065089 86.2436831416189
5.83431952662722 86.2458910831934
5.93491124260355 86.2480506291325
6.03550295857988 86.250142202159
6.13609467455621 86.252143975788
6.23668639053254 86.254025949878
6.33727810650888 86.2557430620263
6.43786982248521 86.2572266437682
6.53846153846154 86.2583750529684
6.63905325443787 86.2590478954516
6.7396449704142 86.2590759677601
6.84023668639053 86.2583131281803
6.94082840236686 86.2567766784505
7.0414201183432 86.2549416177777
7.14201183431953 86.2542489492062
7.24260355029586 86.2578299069439
7.34319526627219 86.271365892238
7.44378698224852 86.3041516662519
7.54437869822485 86.3712980174569
7.64497041420118 86.49862525228
7.74556213017751 86.7227442238027
7.84615384615385 87.0341016497745
7.94674556213018 87.126695216007
8.04733727810651 85.957739403245
8.14792899408284 85.3202058106015
8.24852071005917 86.0884566386637
8.3491124260355 86.618413278005
8.44970414201183 86.7550489907657
8.55029585798817 86.6937473520132
8.6508875739645 86.5858867382826
8.75147928994083 86.4941923752195
8.85207100591716 86.4306917387185
8.95266272189349 86.3897864192607
9.05325443786982 86.3635754065421
9.15384615384615 86.3462805912139
9.25443786982249 86.3344438312146
9.35502958579882 86.32615437608
9.45562130177515 86.3203758481135
9.55621301775148 86.316545207643
9.65680473372781 86.3143721011956
9.75739644970414 86.3137521389396
9.85798816568047 86.3147416675012
9.9585798816568 86.3175688108121
10.0591715976331 86.3226618950711
10.1597633136095 86.3306479787502
10.2603550295858 86.3421765079625
10.3609467455621 86.3571959344789
10.4615384615385 86.372918340301
10.5621301775148 86.3793740552537
10.6627218934911 86.3524020847196
10.7633136094675 86.2501134867978
10.8639053254438 86.0404384849641
10.9644970414201 85.8395057426281
11.0650887573964 86.2272965714857
11.1656804733728 86.5947018656237
11.2662721893491 86.4133187719305
11.3668639053254 86.283688608748
11.4674556213018 86.2249779278802
11.5680473372781 86.196037918438
11.6686390532544 86.1714435562559
11.7692307692308 86.1389732663435
11.8698224852071 86.0918233701165
11.9704142011834 86.0240753567437
12.0710059171598 85.9285512214147
12.1715976331361 85.7964035698128
12.2721893491124 85.6191186783383
12.3727810650888 85.3937116600073
12.4733727810651 85.1297950611589
12.5739644970414 84.85423053765
12.6745562130178 84.6086296791752
12.7751479289941 84.4383864746757
12.8757396449704 84.3768841214951
12.9763313609467 84.432912578911
13.0769230769231 84.5891035599421
13.1775147928994 84.811321252752
13.2781065088757 85.0618179697536
13.3786982248521 85.3094876420406
13.4792899408284 85.5343989512648
13.5798816568047 85.7269907386753
13.6804733727811 85.8844001600761
13.7810650887574 86.0068319457873
13.8816568047337 86.095702674728
13.9822485207101 86.1536751908445
14.0828402366864 86.1855781681158
14.1834319526627 86.1987972305587
14.2840236686391 86.2021686419533
14.3846153846154 86.203632450728
14.4852071005917 86.2079874374205
14.585798816568 86.2160325023478
14.6863905325444 86.2253992442804
14.7869822485207 86.2324951722101
14.887573964497 86.2346577530668
14.9881656804734 86.2316452243454
15.0887573964497 86.2258143069823
15.189349112426 86.2208969660988
15.2899408284024 86.2200659747193
15.3905325443787 86.2243837025798
15.491124260355 86.2323908650901
15.5917159763314 86.2408746372572
15.6923076923077 86.2463477135178
15.792899408284 86.2466283743665
15.8934911242604 86.2419753380537
15.9940828402367 86.2354935032086
16.094674556213 86.2331828933915
16.1952662721894 86.2450953510099
16.2958579881657 86.2903531389652
16.396449704142 86.4094073358737
16.4970414201183 86.6809050431974
16.5976331360947 87.1992944491262
16.698224852071 87.8144184489157
16.7988165680473 87.1479420387893
16.8994082840237 80.8751580918153
17 77.4985542675914


==> matlabPlots/energy_comparison_scenario_with_energy/prop_meas_3.txt <==
0 26.7680100655756
0.100591715976331 60.5137168375167
0.201183431952663 84.5129105588091
0.301775147928994 90.7684740585766
0.402366863905325 90.1463011607402
0.502958579881657 88.248304496588
0.603550295857988 86.9798743164978
0.70414201183432 86.4290113200313
0.804733727810651 86.2736800175712
0.905325443786982 86.2671376027469
1.00591715976331 86.2926886988425
1.10650887573965 86.3136630321429
1.20710059171598 86.3271784778141
1.30769230769231 86.3393831885146
1.40828402366864 86.3547257652176
1.50887573964497 86.3693068344281
1.6094674556213 86.3621992097913
1.71005917159763 86.286394122527
1.81065088757396 86.0764678989514
1.9112426035503 85.7102136602038
2.01183431952663 85.3473573015553
2.11242603550296 85.4157734287519
2.21301775147929 86.2092484290285
2.31360946745562 87.1229286908517
2.41420118343195 87.2570132604401
2.51479289940828 86.7219014836916
2.61538461538462 86.1758814425915
2.71597633136095 85.9090436501522
2.81656804733728 85.8688413839849
2.91715976331361 85.92960756797
3.01775147928994 86.008781927086
3.11834319526627 86.0733319989123
3.2189349112426 86.1177760383068
3.31952662721893 86.1466729132964
3.42011834319527 86.1663870647537
3.5207100591716 86.1827478826749
3.62130177514793 86.2008739798427
3.72189349112426 86.2246781325268
3.82248520710059 86.2548253721518
3.92307692307692 86.2859812623523
4.02366863905325 86.3073219337168
4.12426035502959 86.3098795803419
4.22485207100592 86.295612250963
4.32544378698225 86.2773285090708
4.42603550295858 86.2681005547681
4.52662721893491 86.2717612892726
4.62721893491124 86.2836365197214
4.72781065088757 86.297077733434
4.82840236686391 86.3078599227859
4.92899408284024 86.3147173312279
5.02958579881657 86.3181255287048
5.1301775147929 86.3191064040331
5.23076923076923 86.3185915621651
5.33136094674556 86.3172315744626
5.43195266272189 86.315419380941
5.53254437869822 86.3133722081961
5.63313609467456 86.3112047101651
5.73372781065089 86.3089774098039
5.83431952662722 86.3067244767001
5.93491124260355 86.3044687573539
6.03550295857988 86.3022303459071
6.13609467455621 86.3000326515495
6.23668639053254 86.2979082955019
6.33727810650888 86.2959062243627
6.43786982248521 86.2941006061893
6.53846153846154 86.2926004909225
6.63905325443787 86.2915554684839
6.7396449704142 86.291144615901
6.84023668639053 86.2915218120827
6.94082840236686 86.2926703043175
7.0414201183432 86.2941011261868
7.14201183431953 86.2943346887126
7.24260355029586 86.2901581293512
7.34319526627219 86.2757226735135
7.44378698224852 86.2414138763936
7.54437869822485 86.1717081027076
7.64497041420118 86.0408112194075
7.74556213017751 85.812560155697
7.84615384615385 85.4908751452325
7.94674556213018 85.3738833962823
8.04733727810651 86.9248434580819
8.14792899408284 87.8982132400064
8.24852071005917 86.7960053855769
8.3491124260355 86.0573434171668
8.44970414201183 85.8440537009314
8.55029585798817 85.8719705451174
8.6508875739645 85.9561654944234
8.75147928994083 86.0288356098165
8.85207100591716 86.0779195110558
8.95266272189349 86.1084353493623
9.05325443786982 86.1272291035888
9.15384615384615 86.1391040608736
9.25443786982249 86.1468193827601
9.35502958579882 86.1518420954232
9.45562130177515 86.1549439343191
9.55621301775148 86.1565368480144
9.65680473372781 86.156832167762
9.75739644970414 86.1559057788421
9.85798816568047 86.1537154328649
9.9585798816568 86.1500910811191
10.0591715976331 86.1447140583675
10.1597633136095 86.1371274311049
10.2603550295858 86.1269100076065
10.3609467455621 86.1143605367607
10.4615384615385 86.1024262375152
10.5621301775148 86.100988601484
10.6627218934911 86.1337755292198
10.7633136094675 86.2416120392582
10.8639053254438 86.4513919107413
10.9644970414201 86.6223393072367
11.0650887573964 86.0641701265556
11.1656804733728 85.6761653975034
11.2662721893491 85.9846128430426
11.3668639053254 86.1472262038116
11.4674556213018 86.2179591111847
11.5680473372781 86.2512553075961
11.6686390532544 86.2720650073126
11.7692307692308 86.2859800794599
11.8698224852071 86.2869195931631
11.9704142011834 86.2604655261283
12.0710059171598 86.1864815005094
12.1715976331361 86.0443946753913
12.2721893491124 85.8224656912212
12.3727810650888 85.528671545904
12.4733727810651 85.1968032705903
12.5739644970414 84.880784824077
12.6745562130178 84.6368084688735
12.7751479289941 84.5040475547773
12.8757396449704 84.4967243128518
12.9763313609467 84.6061205295806
13.0769230769231 84.8041165430767
13.1775147928994 85.0500955507027
13.2781065088757 85.3037466997828
13.3786982248521 85.5367535706858
13.4792899408284 85.7364005646969
13.5798816568047 85.9012777841936
13.6804733727811 86.0341023054233
13.7810650887574 86.1366069914391
13.8816568047337 86.2084177545176
13.9822485207101 86.2491920360709
14.0828402366864 86.2620354332989
14.1834319526627 86.2554937316232
14.2840236686391 86.2419111944855
14.3846153846154 86.2326923398144
14.4852071005917 86.2337753166323
14.585798816568 86.2442139988726
14.6863905325444 86.2580304861524
14.7869822485207 86.2677569863215
14.887573964497 86.2681479465225
14.9881656804734 86.2588222940045
15.0887573964497 86.2445497374631
15.189349112426 86.2326920435023
15.2899408284024 86.2292008455439
15.3905325443787 86.2356783025678
15.491124260355 86.2489743986734
15.5917159763314 86.2629297060319
15.6923076923077 86.271060419794
15.792899408284 86.2691724935261
15.8934911242604 86.2569709242479
15.9940828402367 86.2376224537543
16.094674556213 86.214812830761
16.1952662721894 86.1879890196539
16.2958579881657 86.1466299085469
16.396449704142 86.0635815819744
16.4970414201183 85.8934084757755
16.5976331360947 85.62729105123
16.698224852071 85.6593821026562
16.7988165680473 88.3133481508074
16.8994082840237 100.415058161722
17 115.303369131428


==> matlabPlots/energy_comparison_scenario_with_energy/prop_meas_4.txt <==
0 66.3481058757729
0.100591715976331 73.088895691879
0.201183431952663 84.6864596434951
0.301775147928994 87.8459892138033
0.402366863905325 87.7431695120468
0.502958579881657 86.9119850696882
0.603550295857988 86.3521224679515
0.70414201183432 86.1259736378443
0.804733727810651 86.0787538642664
0.905325443786982 86.0970160210355
1.00591715976331 86.1311875820939
1.10650887573965 86.1683825741269
1.20710059171598 86.2111022923625
1.30769230769231 86.2673763997315
1.40828402366864 86.3468674468327
1.50887573964497 86.4565353164092
1.6094674556213 86.5903089820192
1.71005917159763 86.7109052273846
1.81065088757396 86.7348896946337
1.9112426035503 86.558303377569
2.01183431952663 86.1758904653223
2.11242603550296 85.859560859065
2.21301775147929 86.0538062795539
2.31360946745562 86.7108648616612
2.41420118343195 87.1960596250315
2.51479289940828 87.2011442412929
2.61538461538462 86.9528914692346
2.71597633136095 86.6967463528552
2.81656804733728 86.5183299775704
2.91715976331361 86.4137969329878
3.01775147928994 86.3574043736074
3.11834319526627 86.3274364767729
3.2189349112426 86.310435111489
3.31952662721893 86.2985249265122
3.42011834319527 86.2860853810233
3.5207100591716 86.267953237854
3.62130177514793 86.2402236809992
3.72189349112426 86.2043731124368
3.82248520710059 86.1730593350384
3.92307692307692 86.169353373305
4.02366863905325 86.2068421669804
4.12426035502959 86.2603222075556
4.22485207100592 86.2779649240697
4.32544378698225 86.2408990275672
4.42603550295858 86.1812329542416
4.52662721893491 86.1362640230852
4.62721893491124 86.1168807274364
4.72781065088757 86.1152720277059
4.82840236686391 86.1208146391476
4.92899408284024 86.1270163410748
5.02958579881657 86.1315149013187
5.1301775147929 86.1341514602759
5.23076923076923 86.1354777675743
5.33136094674556 86.1360581267071
5.43195266272189 86.1362756524824
5.53254437869822 86.1363457994974
5.63313609467456 86.1363769267136
5.73372781065089 86.136420335671
5.83431952662722 86.1365003091551
5.93491124260355 86.1366295221087
6.03550295857988 86.1368164161704
6.13609467455621 86.1370688752838
6.23668639053254 86.1373964120521
6.33727810650888 86.1378116956527
6.43786982248521 86.1383312839212
6.53846153846154 86.1389743433778
6.63905325443787 86.1397564692749
6.7396449704142 86.1406731852345
6.84023668639053 86.1416647298634
6.94082840236686 86.1425523495267
7.0414201183432 86.1429408952084
7.14201183431953 86.1420977343542
7.24260355029586 86.138837970469
7.34319526627219 86.1314322198847
7.44378698224852 86.1174406118558
7.54437869822485 86.0932830995894
7.64497041420118 86.0542896761508
7.74556213017751 86.0005976661602
7.84615384615385 85.9655228113413
7.94674556213018 86.1009909377619
8.04733727810651 86.6797866945702
8.14792899408284 87.0601848208471
8.24852071005917 86.7673313783648
8.3491124260355 86.4538081285874
8.44970414201183 86.3040447134674
8.55029585798817 86.253027264499
8.6508875739645 86.240026587958
8.75147928994083 86.2380711507763
8.85207100591716 86.2383515782285
8.95266272189349 86.2388102161885
9.05325443786982 86.2392797394744
9.15384615384615 86.2398947315323
9.25443786982249 86.240729914817
9.35502958579882 86.2417882951789
9.45562130177515 86.2430432150208
9.55621301775148 86.244464651983
9.65680473372781 86.2460271612939
9.75739644970414 86.2477076137399
9.85798816568047 86.249478012415
9.9585798816568 86.2512965394594
10.0591715976331 86.2531045219924
10.1597633136095 86.2548564486687
10.2603550295858 86.2566609584627
10.3609467455621 86.2592158568267
10.4615384615385 86.2648765736871
10.5621301775148 86.2797315682076
10.6627218934911 86.3161444305971
10.7633136094675 86.390625134193
10.8639053254438 86.4976704717917
10.9644970414201 86.5217015101776
11.0650887573964 86.2133854134589
11.1656804733728 86.0231752021716
11.2662721893491 86.1451673654391
11.3668639053254 86.2326109199427
11.4674556213018 86.2758649824933
11.5680473372781 86.2982221829538
11.6686390532544 86.3113298097225
11.7692307692308 86.3157692558975
11.8698224852071 86.3040482417771
11.9704142011834 86.2622555995006
12.0710059171598 86.1721915005509
12.1715976331361 86.0161092857508
12.2721893491124 85.784788838685
12.3727810650888 85.4867798076596
12.4733727810651 85.1534448415233
12.5739644970414 84.8340841338108
12.6745562130178 84.5812465676042
12.7751479289941 84.4351844714357
12.8757396449704 84.4157148092093
12.9763313609467 84.5190034910537
13.0769230769231 84.7173382701657
13.1775147928994 84.9675131101871
13.2781065088757 85.2265132783181
13.3786982248521 85.4644199205029
13.4792899408284 85.6679530088883
13.5798816568047 85.8357097899755
13.6804733727811 85.9705595518324
13.7810650887574 86.0743282796435
13.8816568047337 86.1466828045566
13.9822485207101 86.1873826596299
14.0828402366864 86.1997870863673
14.1834319526627 86.1928026415432
14.2840236686391 86.1790785226298
14.3846153846154 86.1701402666714
14.4852071005917 86.1718742861838
14.585798816568 86.183209188617
14.6863905325444 86.1980616339592
14.7869822485207 86.2089292672163
14.887573964497 86.2105998994232
14.9881656804734 86.2027275464105
15.0887573964497 86.1900327861726
15.189349112426 86.1797287057074
15.2899408284024 86.1776009596708
15.3905325443787 86.1851662911292
15.491124260355 86.1993017660614
15.5917159763314 86.2139619295141
15.6923076923077 86.2228226009435
15.792899408284 86.2218403038079
15.8934911242604 86.2107970115015
15.9940828402367 86.1928695897472
16.094674556213 86.1718946836408
16.1952662721894 86.1481437856788
16.2958579881657 86.113773962818
16.396449704142 86.0490823770279
16.4970414201183 85.927646423905
16.5976331360947 85.7795881641071
16.698224852071 86.0170926482278
16.7988165680473 88.5204776336032
16.8994082840237 96.3058099235375
17 83.2238665449956


==> matlabPlots/energy_comparison_scenario_with_energy/prop_meas_5.txt <==
0 193.299303771832
0.100591715976331 115.256269977672
0.201183431952663 86.2956784124207
0.301775147928994 81.1719777427523
0.402366863905325 82.6052781929744
0.502958579881657 84.5377159637483
0.603550295857988 85.7019886187391
0.70414201183432 86.1871951356641
0.804733727810651 86.311369470705
0.905325443786982 86.3008982151142
1.00591715976331 86.2603306554938
1.10650887573965 86.2203058562945
1.20710059171598 86.1802885298483
1.30769230769231 86.1303818887789
1.40828402366864 86.0600540354125
1.50887573964497 85.9646899802109
1.6094674556213 85.8585949445142
1.71005917159763 85.7977469442661
1.81065088757396 85.8994849721247
1.9112426035503 86.3063735576427
2.01183431952663 86.9969534136789
2.11242603550296 87.4990933483154
2.21301775147929 87.1887023904446
2.31360946745562 86.3518871283303
2.41420118343195 85.8598913699369
2.51479289940828 85.9018016804999
2.61538461538462 86.1279812957151
2.71597633136095 86.295883518598
2.81656804733728 86.3610430460863
2.91715976331361 86.3609786554553
3.01775147928994 86.3364580322364
3.11834319526627 86.3099209972114
3.2189349112426 86.2894847521145
3.31952662721893 86.2769657506795
3.42011834319527 86.2730162842114
3.5207100591716 86.2788765561483
3.62130177514793 86.2951249581158
3.72189349112426 86.3174674899571
3.82248520710059 86.3315394631048
3.92307692307692 86.3148448742324
4.02366863905325 86.256799160545
4.12426035502959 86.1846768463469
4.22485207100592 86.1485136733278
4.32544378698225 86.1659394343493
4.42603550295858 86.2078903157
4.52662721893491 86.2402562924649
4.62721893491124 86.2523056519103
4.72781065088757 86.2503527097241
4.82840236686391 86.2435814621111
4.92899408284024 86.2375535702153
5.02958579881657 86.2340847857979
5.1301775147929 86.2330054230257
5.23076923076923 86.2335579536717
5.33136094674556 86.2350479686514
5.43195266272189 86.2370118000688
5.53254437869822 86.2391857572305
5.63313609467456 86.241433439395
5.73372781065089 86.2436874433667
5.83431952662722 86.2459140440279
5.93491124260355 86.2480945719844
6.03550295857988 86.2502160955289
6.13609467455621 86.2522664459766
6.23668639053254 86.2542308930321
6.33727810650888 86.2560891786782
6.43786982248521 86.2578124352915
6.53846153846154 86.2593602097226
6.63905325443787 86.2606788446776
6.7396449704142 86.2617042537547
6.84023668639053 86.2623749319192
6.94082840236686 86.262664583861
7.0414201183432 86.2626465348163
7.14201183431953 86.2626011055146
7.24260355029586 86.2631703562299
7.34319526627219 86.2655632158701
7.44378698224852 86.2718770647488
7.54437869822485 86.2858738395015
7.64497041420118 86.3150144587199
7.74556213017751 86.3735597644666
7.84615384615385 86.4790827306825
7.94674556213018 86.6241486167107
8.04733727810651 86.5455408618568
8.14792899408284 86.6023478406894
8.24852071005917 86.72670903497
8.3491124260355 86.6653707607677
8.44970414201183 86.5678830958605
8.55029585798817 86.4851271570115
8.6508875739645 86.4262834047531
8.75147928994083 86.3874676267197
8.85207100591716 86.3621190998966
8.95266272189349 86.3450002432733
9.05325443786982 86.3328629578215
9.15384615384615 86.3239049853603
9.25443786982249 86.317145983963
9.35502958579882 86.3120294967129
9.45562130177515 86.3082211997015
9.55621301775148 86.3055177701575
9.65680473372781 86.3038078524117
9.75739644970414 86.3030571149253
9.85798816568047 86.3033070566036
9.9585798816568 86.304684647921
10.0591715976331 86.3074203750543
10.1597633136095 86.3118646379603
10.2603550295858 86.3184697385857
10.3609467455621 86.327654681878
10.4615384615385 86.3393832974328
10.5621301775148 86.3521805442573
10.6627218934911 86.361255937676
10.7633136094675 86.355464429874
10.8639053254438 86.3137608394228
10.9644970414201 86.2160269474404
11.0650887573964 86.2349922489585
11.1656804733728 86.2784484206436
11.2662721893491 86.2257567826351
11.3668639053254 86.2118426470957
11.4674556213018 86.2080631936398
11.5680473372781 86.2030765309789
11.6686390532544 86.1918252749868
11.7692307692308 86.1703960085525
11.8698224852071 86.1332178624642
11.9704142011834 86.0715852344853
12.0710059171598 85.9733657473347
12.1715976331361 85.8248630533385
12.2721893491124 85.6160960437689
12.3727810650888 85.3491547272001
12.4733727810651 85.0458418599445
12.5739644970414 84.7481931148505
12.6745562130178 84.5077360764694
12.7751479289941 84.3672412927214
12.8757396449704 84.3461304657106
12.9763313609467 84.4380572378193
13.0769230769231 84.618024973094
13.1775147928994 84.8518506626655
13.2781065088757 85.1049759332576
13.3786982248521 85.3495198342002
13.4792899408284 85.5677985713288
13.5798816568047 85.751750719445
13.6804733727811 85.8997974199886
13.7810650887574 86.0134740472225
13.8816568047337 86.0954260601297
13.9822485207101 86.149065436461
14.0828402366864 86.1792100817358
14.1834319526627 86.1925659694571
14.2840236686391 86.1970570372078
14.3846153846154 86.1999248915268
14.4852071005917 86.2056451711159
14.585798816568 86.2149506295656
14.6863905325444 86.2254507089982
14.7869822485207 86.2334250809697
14.887573964497 86.2359829651466
14.9881656804734 86.2327282522986
15.0887573964497 86.2261492532141
15.189349112426 86.2204261239172
15.2899408284024 86.2192700628816
15.3905325443787 86.2240589158775
15.491124260355 86.2332460011855
15.5917159763314 86.2431463625965
15.6923076923077 86.2495823301723
15.792899408284 86.249722386696
15.8934911242604 86.2434428504981
15.9940828402367 86.2336186673647
16.094674556213 86.2252706440461
16.1952662721894 86.2245033796415
16.2958579881657 86.2391071854633
16.396449704142 86.28356105905
16.4970414201183 86.3937358039742
16.5976331360947 86.664291734079
16.698224852071 87.3408588449431
16.7988165680473 88.9617854439112
16.8994082840237 90.3625597455462
17 73.2178631948754


==> matlabPlots/energy_comparison_scenario_with_energy/prop_meas_6.txt <==
0 22.4536320830134
0.100591715976331 72.1138853179548
0.201183431952663 86.1223914268815
0.301775147928994 89.5149527267844
0.402366863905325 88.8950427228085
0.502958579881657 87.568195094403
0.603550295857988 86.7231341387718
0.70414201183432 86.3697829636558
0.804733727810651 86.2742988461752
0.905325443786982 86.2705131485726
1.00591715976331 86.2832123044849
1.10650887573965 86.2895749763105
1.20710059171598 86.2874273251546
1.30769230769231 86.2788974721601
1.40828402366864 86.2637957986588
1.50887573964497 86.2369865364796
1.6094674556213 86.187494562968
1.71005917159763 86.1017943340193
1.81065088757396 85.9790440449231
1.9112426035503 85.8653001500564
2.01183431952663 85.8887090542796
2.11242603550296 86.2187833024477
2.21301775147929 86.818572533253
2.31360946745562 87.1889940086074
2.41420118343195 86.9152579797452
2.51479289940828 86.3149551263554
2.61538461538462 85.8900914058478
2.71597633136095 85.7585851485293
2.81656804733728 85.8048742867626
2.91715976331361 85.9064947122689
3.01775147928994 86.0002990687112
3.11834319526627 86.0684092227876
3.2189349112426 86.1135449353539
3.31952662721893 86.1442568914016
3.42011834319527 86.169428532702
3.5207100591716 86.1970763607337
3.62130177514793 86.2331782703572
3.72189349112426 86.2778705286612
3.82248520710059 86.3196502278821
3.92307692307692 86.3350915899422
4.02366863905325 86.3059355400391
4.12426035502959 86.2466036515233
4.22485207100592 86.2012080960877
4.32544378698225 86.1992966956505
4.42603550295858 86.2310690896982
4.52662721893491 86.2699685312316
4.62721893491124 86.2991604417597
4.72781065088757 86.3155328282236
4.82840236686391 86.3225323884558
4.92899408284024 86.3243193751004
5.02958579881657 86.3236904010247
5.1301775147929 86.3220810740444
5.23076923076923 86.3201022261053
5.33136094674556 86.3179779215124
5.43195266272189 86.3157834451081
5.53254437869822 86.3135464923256
5.63313609467456 86.3112818086728
5.73372781065089 86.3090005802053
5.83431952662722 86.3067126248611
5.93491124260355 86.3044275145301
6.03550295857988 86.3021561933974
6.13609467455621 86.299913459237
6.23668639053254 86.2977216397006
6.33727810650888 86.2956159908776
6.43786982248521 86.2936523346406
6.53846153846154 86.2919167288694
6.63905325443787 86.2905345370607
6.7396449704142 86.2896703806659
6.84023668639053 86.2894988600069
6.94082840236686 86.2901076102354
7.0414201183432 86.2912741152096
7.14201183431953 86.2920534611969
7.24260355029586 86.290155161304
7.34319526627219 86.2811711562243
7.44378698224852 86.2576808111872
7.54437869822485 86.2076827247394
7.64497041420118 86.1109017300725
7.74556213017751 85.935719175387
7.84615384615385 85.6694226318833
7.94674556213018 85.5119287296057
8.04733727810651 86.7287932617559
8.14792899408284 87.528942089013
8.24852071005917 86.6253341877699
8.3491124260355 86.045804485214
8.44970414201183 85.8883432099314
8.55029585798817 85.9186876505132
8.6508875739645 85.9906264374665
8.75147928994083 86.0517460339881
8.85207100591716 86.0931383593017
8.95266272189349 86.1190629748004
9.05325443786982 86.1351377005798
9.15384615384615 86.1453357258277
9.25443786982249 86.1519777588624
9.35502958579882 86.156323013268
9.45562130177515 86.1590488069211
9.55621301775148 86.1605275630402
9.65680473372781 86.1609635106154
9.75739644970414 86.1604534391744
9.85798816568047 86.1590091144095
9.9585798816568 86.1565581856738
10.0591715976331 86.1529317169261
10.1597633136095 86.1478546859374
10.2603550295858 86.1409990234645
10.3609467455621 86.1322790518462
10.4615384615385 86.1228257839039
10.5621301775148 86.1174438110966
10.6627218934911 86.1292626990605
10.7633136094675 86.1841356313418
10.8639053254438 86.3078934839611
10.9644970414201 86.4361967105441
11.0650887573964 86.0740466067085
11.1656804733728 85.8345175307946
11.2662721893491 86.0660771854629
11.3668639053254 86.1661135080721
11.4674556213018 86.2058288133033
11.5680473372781 86.2221237355507
11.6686390532544 86.2299801710581
11.7692307692308 86.2324313724574
11.8698224852071 86.2250150326526
11.9704142011834 86.1969409481985
12.0710059171598 86.1318677259903
12.1715976331361 86.011095544128
12.2721893491124 85.8209864525535
12.3727810650888 85.5635107017998
12.4733727810651 85.2644825859602
12.5739644970414 84.971748710275
12.6745562130178 84.7399038070987
12.7751479289941 84.6092177579704
12.8757396449704 84.5937632411719
12.9763313609467 84.6839115457938
13.0769230769231 84.8542720963242
13.1775147928994 85.0712966914013
13.2781065088757 85.301687259348
13.3786982248521 85.5199409081252
13.4792899408284 85.7115303015619
13.5798816568047 85.8712334497161
13.6804733727811 85.9990692983888
13.7810650887574 86.0967298744548
13.8816568047337 86.1659804874465
13.9822485207101 86.2089864908905
14.0828402366864 86.2296679737344
14.1834319526627 86.234644300232
14.2840236686391 86.2324129547414
14.3846153846154 86.2307759906128
14.4852071005917 86.2341801695121
14.585798816568 86.2426979634708
14.6863905325444 86.2529774217078
14.7869822485207 86.2603927126701
14.887573964497 86.2614868979929
14.9881656804734 86.2558555394937
15.0887573964497 86.2465479319524
15.189349112426 86.2385414520046
15.2899408284024 86.2360882086229
15.3905325443787 86.2405822280881
15.491124260355 86.2500619737762
15.5917159763314 86.2602549294476
15.6923076923077 86.2664402397648
15.792899408284 86.2654345341789
15.8934911242604 86.2570106428735
15.9940828402367 86.2439766685966
16.094674556213 86.2306046765252
16.1952662721894 86.2200997044608
16.2958579881657 86.212172685886
16.396449704142 86.2007642273892
16.4970414201183 86.1714502169373
16.5976331360947 86.1093188406281
16.698224852071 86.1160409058593
16.7988165680473 87.1577774746145
16.8994082840237 93.3968105492088
17 116.454998981202


==> matlabPlots/energy_comparison_scenario_with_energy/vel_meas_x.txt <==
0 0
0.1 0.0778393917739059
0.2 0.125085260597395
0.3 0.154925336685808
0.4 0.169638785935286
0.5 0.175436149910552
0.6 0.177797622851569
0.7 0.179707044003613
0.8 0.182302782817394
0.9 0.185869172670692
1 0.190452340360476
1.1 0.196124593626783
1.2 0.203064029328456
1.3 0.211575470753134
1.4 0.222121010965713
1.5 0.235393426904161
1.6 0.252444072370295
1.7 0.274838240378948
1.8 0.304716514031848
1.9 0.344472541308464
2 0.395607729893378
2.1 0.45654600445724
2.2 0.52045640619525
2.3 0.576414515611453
2.4 0.61590194980542
2.5 0.638163797018656
2.6 0.64817672486921
2.7 0.651618607386498
2.8 0.652332697867274
2.9 0.652234734717744
3 0.652041482329009
3.1 0.651922321524181
3.2 0.651865162124842
3.3 0.651824449376182
3.4 0.651755607291922
3.5 0.651601826791365
3.6 0.651261072009541
3.7 0.650544418986594
3.8 0.64914322665126
3.9 0.646646938405269
4 0.64267247755065
4.1 0.637122784553711
4.2 0.630434705040533
4.3 0.623533204991845
4.4 0.617407903734631
4.5 0.612658950672913
4.6 0.609373912133455
4.7 0.607301365950656
4.8 0.606083544190183
4.9 0.605403745123489
5 0.605036402540835
5.1 0.604840897614709
5.2 0.604736959833655
5.3 0.604681267139786
5.4 0.604651119863835
5.5 0.604634715096997
5.6 0.604625879200785
5.7 0.604621370411018
5.8 0.604619538168165
5.9 0.604619676369117
6 0.604621746981819
6.1 0.604626335523002
6.2 0.604634801023692
6.3 0.60464964936921
6.4 0.604675219226289
6.5 0.60471883991579
6.6 0.604792704749495
6.7 0.604916784706546
6.8 0.605123121033737
6.9 0.605461616637077
7 0.606006654756309
7.1 0.606861928728048
7.2 0.608156995950364
7.3 0.610022636553501
7.4 0.612523232288276
7.5 0.615514107543079
7.6 0.618379363204851
7.7 0.619583318815711
7.8 0.615937639356626
7.9 0.601596215590099
8 0.567742717680355
8.1 0.50619176823871
8.2 0.426823450502021
8.3 0.350716928494315
8.4 0.287693422779385
8.5 0.238529779210999
8.6 0.200383436557208
8.7 0.170046077717687
8.8 0.145046859034462
8.9 0.123725706906488
9 0.105012308979763
9.1 0.0882067871402456
9.2 0.0728305449397674
9.3 0.0585377773250662
9.4 0.0450649603328188
9.5 0.032201232502411
9.6 0.0197697542262551
9.7 0.00761485854353438
9.8 -0.0044077157917323
9.9 -0.0164390906371088
10 -0.0286251637288293
10.1 -0.0411252207239454
10.2 -0.0541222334596456
10.3 -0.0678352515878308
10.4 -0.0825317153151137
10.5 -0.0985295851831973
10.6 -0.116159972297303
10.7 -0.135624898214055
10.8 -0.156644135089765
10.9 -0.177827176969717
11 -0.196110877453734
11.1 -0.207584659552183
11.2 -0.212498492625012
11.3 -0.214326969012112
11.4 -0.215042973155147
11.5 -0.215462752602767
11.6 -0.215838606081245
11.7 -0.216215857447664
11.8 -0.216575109885234
11.9 -0.216881919978761
12 -0.217110722054878
12.1 -0.217271189110969
12.2 -0.217445151561429
12.3 -0.217827985517028
12.4 -0.218754900583422
12.5 -0.220684114529106
12.6 -0.224114566951039
12.7 -0.229440846217895
12.8 -0.236788770756357
12.9 -0.245912656758522
13 -0.256225040936085
13.1 -0.266949591056372
13.2 -0.277308920524459
13.3 -0.286659417311247
13.4 -0.294543452846126
13.5 -0.300682619317291
13.6 -0.304953615879829
13.7 -0.307373865339448
13.8 -0.308097123508244
13.9 -0.307401450299408
14 -0.305652077967764
14.1 -0.303236892044407
14.2 -0.300492527618581
14.3 -0.29765071670109
14.4 -0.294827204011481
14.5 -0.29205324513796
14.6 -0.289328800550786
14.7 -0.286669915232453
14.8 -0.28413027571495
14.9 -0.28179124644799
15 -0.27972946911732
15.1 -0.277981494887498
15.2 -0.276525865569878
15.3 -0.275292830976042
15.4 -0.274196326902092
15.5 -0.273171781923437
15.6 -0.272202098870779
15.7 -0.271320771386235
15.8 -0.270590690488419
15.9 -0.270065821746816
16 -0.269746584851373
16.1 -0.269532875291948
16.2 -0.269155485624996
16.3 -0.268021023993966
16.4 -0.264825349620927
16.5 -0.2566740131413
16.6 -0.237459981639582
16.7 -0.196370531104783
16.8 -0.122813926758038
16.9 -0.0367202169315682
17 -4.26108475954139e-18


==> matlabPlots/energy_comparison_scenario_with_energy/vel_meas_y.txt <==
0 0
0.1 0.229428719668222
0.2 0.417925579837911
0.3 0.535778226488457
0.4 0.587817393979048
0.5 0.60288953319397
0.6 0.603489011886343
0.7 0.600814515090354
0.8 0.598658710874261
0.9 0.597573948144424
1 0.59719304033573
1.1 0.597122732676982
1.2 0.597141468721031
1.3 0.597167489512331
1.4 0.59719889984486
1.5 0.597278160395824
1.6 0.597464518330984
1.7 0.597755597005912
1.8 0.597855798013017
1.9 0.596667552237977
2 0.591492393440278
2.1 0.57737886119354
2.2 0.547931854720422
2.3 0.499200916463149
2.4 0.434702850045412
2.5 0.364622298605842
2.6 0.298887995852364
2.7 0.242489616223498
2.8 0.195933646040184
2.9 0.157524187744596
3 0.125105031179977
3.1 0.096844150460857
3.2 0.0713969936325165
3.3 0.04781948097152
3.4 0.0254419748212757
3.5 0.00378655079582016
3.6 -0.0174508814301685
3.7 -0.0383528593475066
3.8 -0.0586838763508185
3.9 -0.0778031173970356
4 -0.09470563263529
4.1 -0.108320298885799
4.2 -0.118021242206538
4.3 -0.123999922505071
4.4 -0.12713933994807
4.5 -0.128520654432293
4.6 -0.129009083620192
4.7 -0.12912883757839
4.8 -0.129132356183563
4.9 -0.12911546844849
5 -0.129103797092489
5.1 -0.129099071764978
5.2 -0.129098127901624
5.3 -0.129098492300808
5.4 -0.129099026878482
5.5 -0.129099400279684
5.6 -0.12909960238234
5.7 -0.12909969823146
5.8 -0.129099743661739
5.9 -0.129099771986982
6 -0.129099801505815
6.1 -0.12909984470995
6.2 -0.129099914915337
6.3 -0.12910003080409
6.4 -0.12910021971164
6.5 -0.129100519216229
6.6 -0.12910097473001
6.7 -0.129101629274919
6.8 -0.129102502948507
6.9 -0.129103569215993
7 -0.129104760353765
7.1 -0.129106073322629
7.2 -0.129107854227474
7.3 -0.129111144935129
7.4 -0.129117153772183
7.5 -0.129122646588911
7.6 -0.129103195363451
7.7 -0.1289680562753
7.8 -0.128461778325942
7.9 -0.126996030567358
8 -0.123486671606443
8.1 -0.116545503278054
8.2 -0.106273737367141
8.3 -0.0944971957061704
8.4 -0.0826533968980219
8.5 -0.071400353392139
8.6 -0.0608647843814338
8.7 -0.0509458878092774
8.8 -0.0414909400930251
8.9 -0.0323617482212684
9 -0.0234469782317429
9.1 -0.014656776641576
9.2 -0.00591510271667723
9.3 0.00284618098311013
9.4 0.0116915210897692
9.5 0.020685056514012
9.6 0.0298938688072706
9.7 0.0393915567349377
9.8 0.0492625070238871
9.9 0.0596073099470037
10 0.0705499871104834
10.1 0.0822480357622565
10.2 0.0949066096440753
10.3 0.108797856596516
10.4 0.124283676135293
10.5 0.141830391115922
10.6 0.161978204574827
10.7 0.18517614233752
10.8 0.211323522530275
10.9 0.238881540719974
11 0.263931937211771
11.1 0.280988571992683
11.2 0.28986017383524
11.3 0.294920015220242
11.4 0.29866380832743
11.5 0.30199242279969
11.6 0.304913755292017
11.7 0.306973480175772
11.8 0.307406933778123
11.9 0.305184909862564
12 0.299070200271419
12.1 0.287751660716904
12.2 0.270080841590607
12.3 0.245383287425888
12.4 0.213754871563848
12.5 0.176215649195496
12.6 0.134621964736854
12.7 0.0913390789165978
12.8 0.0487951226954448
12.9 0.00908413966256561
13 -0.0262759348410404
13.1 -0.0564248129407384
13.2 -0.0811204114298754
13.3 -0.100614346217901
13.4 -0.115480512683449
13.5 -0.12644507940736
13.6 -0.134259213012165
13.7 -0.139629134172431
13.8 -0.143190339452786
13.9 -0.145500405139246
14 -0.147029579895341
14.1 -0.148142866004683
14.2 -0.149082494783942
14.3 -0.149966885614298
14.4 -0.15081593294958
14.5 -0.151597161641957
14.6 -0.152275131531925
14.7 -0.152845614121511
14.8 -0.153344406836941
14.9 -0.15383169918856
15 -0.154362452956547
15.1 -0.154958848031715
15.2 -0.155599466963681
15.3 -0.15623065237118
15.4 -0.156793324030384
15.5 -0.157251240782956
15.6 -0.157607623506006
15.7 -0.157903466912231
15.8 -0.158198425410108
15.9 -0.158541175996934
16 -0.15893810482598
16.1 -0.15932285133316
16.2 -0.159510118079939
16.3 -0.159080470268439
16.4 -0.157080354968673
16.5 -0.151339807926317
16.6 -0.137273632062231
16.7 -0.107097421119046
16.8 -0.0549802586962958
16.9 -0.0024157433131268
17 1.50924510842305e-18


==> matlabPlots/energy_comparison_scenario_with_energy/vel_meas_z.txt <==
0 0
0.1 0.0583133760427021
0.2 0.0653752762394315
0.3 0.0543533343526467
0.4 0.0501102072923872
0.5 0.0497586085548752
0.6 0.049645602965592
0.7 0.0494374113970512
0.8 0.0493030445311896
0.9 0.0492546228330867
1 0.0492485013783398
1.1 0.0492550641607672
1.2 0.0492633873394943
1.3 0.0492720762237591
1.4 0.0492824055390746
1.5 0.0492934868333405
1.6 0.0492959724830253
1.7 0.0492623201505927
1.8 0.0491417833124969
1.9 0.0488942764665383
2 0.0485995534477885
2.1 0.0485153901423909
2.2 0.0487918162885858
2.3 0.0492562038591597
2.4 0.0497285089053455
2.5 0.0499606172041653
2.6 0.0498271161505519
2.7 0.0495532774737735
2.8 0.0493509577366183
2.9 0.0492569044641096
3 0.0492293181857455
3.1 0.0492283309789757
3.2 0.0492333771101788
3.3 0.0492368363022683
3.4 0.0492366578380177
3.5 0.0492326829453977
3.6 0.0492260140505788
3.7 0.0492200666626999
3.8 0.0492211352381641
3.9 0.0492352753315766
4 0.0492613165594568
4.1 0.0492880384642643
4.2 0.0493018878051396
4.3 0.049296503503532
4.4 0.0492763877709252
4.5 0.0492536351875971
4.6 0.0492382740205282
4.7 0.0492324673900683
4.8 0.0492330775676444
4.9 0.0492362470539404
5 0.0492395571457178
5.1 0.0492420711489687
5.2 0.049243699129277
5.3 0.0492446598472524
5.4 0.04924520170849
5.5 0.049245509041188
5.6 0.049245695825131
5.7 0.0492458259779639
5.8 0.0492459341282877
5.9 0.049246040042995
6 0.0492461573486827
6.1 0.0492462988466792
6.2 0.0492464803591365
6.3 0.0492467242808917
6.4 0.0492470631861418
6.5 0.0492475426349248
6.6 0.0492482200298215
6.7 0.0492491519952544
6.8 0.0492503553761658
6.9 0.0492517168777392
7 0.0492528175188535
7.1 0.0492526412569025
7.2 0.049249170263114
7.3 0.0492389451658034
7.4 0.049216771702033
7.5 0.0491758969003998
7.6 0.0491094818182223
7.7 0.0490149587033623
7.8 0.0488947787391694
7.9 0.0487046677359467
8 0.0482760863821902
8.1 0.0488586570359895
8.2 0.0502318627791099
8.3 0.0502216047239182
8.4 0.0497506461417654
8.5 0.0494296760273277
8.6 0.0492971483703669
8.7 0.0492594356725064
8.8 0.0492543676475482
8.9 0.0492569136564107
9 0.0492598083371957
9.1 0.0492618217365901
9.2 0.049263185002133
9.3 0.0492642477237644
9.4 0.0492652236371009
9.5 0.0492662099399912
9.6 0.049267238271713
9.7 0.0492683076927382
9.8 0.0492693990921293
9.9 0.0492704749115482
10 0.0492714586485939
10.1 0.0492721679833879
10.2 0.0492721352145337
10.3 0.0492701859450279
10.4 0.0492636179593664
10.5 0.0492471086133508
10.6 0.0492128835734389
10.7 0.0491570941882828
10.8 0.0490978678564915
10.9 0.0490769122839171
11 0.0489955566805302
11.1 0.0481144703947666
11.2 0.0471620135589925
11.3 0.0469016554423435
11.4 0.0468684033809189
11.5 0.0469289018153252
11.6 0.047027533500881
11.7 0.0471145004655769
11.8 0.0471063865540575
11.9 0.0468442588256005
12 0.0460433865213288
12.1 0.0442451865516492
12.2 0.040801276180461
12.3 0.034933730358359
12.4 0.0259031270465539
12.5 0.0132600458072019
12.6 -0.00292146982881245
12.7 -0.021957894089309
12.8 -0.0426718193929758
12.9 -0.0636462176079224
13 -0.0835162003947585
13.1 -0.101221562893094
13.2 -0.116152025164874
13.3 -0.128146340041394
13.4 -0.137375710983135
13.5 -0.14418884745543
13.6 -0.148989227111386
13.7 -0.152173551078266
13.8 -0.154118696606606
13.9 -0.155186052525846
14 -0.155715934629463
14.1 -0.156000252727823
14.2 -0.1562427882074
14.3 -0.156533320917253
14.4 -0.156858362011241
14.5 -0.157147228992217
14.6 -0.157330093102941
14.7 -0.157381876774719
14.8 -0.157337051514914
14.9 -0.157273025332858
15 -0.157271028098829
15.1 -0.157374010356567
15.2 -0.157564633895727
15.3 -0.157775476692112
15.4 -0.157924015166983
15.5 -0.15795250034865
15.6 -0.157854450626274
15.7 -0.157678439185183
15.8 -0.157508662569379
15.9 -0.157429942781883
16 -0.157492374368089
16.1 -0.157691766516473
16.2 -0.157970632062563
16.3 -0.158225361272773
16.4 -0.158288907945099
16.5 -0.157849702979011
16.6 -0.156256910262935
16.7 -0.151853239441484
16.8 -0.137624213218845
16.9 -0.0903356256866324
17 2.7367415718743e-18


==> matlabPlots/energy_comparison_scenario_without_energy/ang_meas_x.txt <==
0         0
0.1000  -16.9811
0.2000   10.4054
0.3000   11.6671
0.4000    7.0565
0.5000    2.9935
0.6000    0.8336
0.7000    0.1055
0.8000    0.0864
0.9000    0.3111
1.0000    0.5823
1.1000    0.8597
1.2000    1.1736
1.3000    1.5894
1.4000    2.2081
1.5000    3.1764
1.6000    4.6680
1.7000    6.7725
1.8000    9.2235
1.9000   10.9999
2.0000   10.2070
2.1000    5.1862
2.2000   -2.9338
2.3000   -9.8170
2.4000  -12.2852
2.5000  -11.0184
2.6000   -8.2792
2.7000   -5.6536
2.8000   -3.7127
2.9000   -2.4446
3.0000   -1.6518
3.1000   -1.1441
3.2000   -0.7923
3.3000   -0.5211
3.4000   -0.2881
3.5000   -0.0685
3.6000    0.1524
3.7000    0.3765
3.8000    0.5782
3.9000    0.6792
4.0000    0.5254
4.1000   -0.0918
4.2000   -1.2935
4.3000   -2.8357
4.4000   -3.9602
4.5000   -3.8882
4.6000   -2.6968
4.7000   -1.2570
4.8000   -0.2720
4.9000    0.1543
5.0000    0.2338
5.1000    0.1796
5.2000    0.1070
5.3000    0.0548
5.4000    0.0253
5.5000    0.0111
5.6000    0.0051
5.7000    0.0028
5.8000    0.0019
5.9000    0.0017
6.0000    0.0017
6.1000    0.0017
6.2000    0.0018
6.3000    0.0019
6.4000    0.0017
6.5000    0.0009
6.6000   -0.0014
6.7000   -0.0067
6.8000   -0.0179
6.9000   -0.0387
7.0000   -0.0726
7.1000   -0.1192
7.2000   -0.1659
7.3000   -0.1778
7.4000   -0.0942
7.5000    0.1516
7.6000    0.5859
7.7000    1.1827
7.8000    1.9783
7.9000    3.1426
8.0000    4.1434
8.1000    1.6170
8.2000   -3.0244
8.3000   -5.0243
8.4000   -4.7943
8.5000   -3.7688
8.6000   -2.7531
8.7000   -1.9892
8.8000   -1.4677
8.9000   -1.1170
9.0000   -0.8740
9.1000   -0.6980
9.2000   -0.5652
9.3000   -0.4620
9.4000   -0.3796
9.5000   -0.3115
9.6000   -0.2525
9.7000   -0.1975
9.8000   -0.1419
9.9000   -0.0817
10.0000   -0.0139
10.1000    0.0624
10.2000    0.1440
10.3000    0.2207
10.4000    0.2708
10.5000    0.2579
10.6000    0.1305
10.7000   -0.1649
10.8000   -0.6468
10.9000   -1.2216
11.0000   -1.5782
11.1000   -0.9872
11.2000    0.2473
11.3000    0.5902
11.4000    0.4458
11.5000    0.2439
11.6000    0.1301
11.7000    0.1065
11.8000    0.1381
11.9000    0.1873
12.0000    0.2117
12.1000    0.1599
12.2000   -0.0143
12.3000   -0.3036
12.4000   -0.5755
12.5000   -0.5301
12.6000    0.2349
12.7000    2.0048
12.8000    4.5171
12.9000    6.5306
13.0000    6.4702
13.1000    4.1757
13.2000    1.0418
13.3000   -1.6436
13.4000   -3.4294
13.5000   -4.2591
13.6000   -4.1087
13.7000   -3.0690
13.8000   -1.5410
13.9000   -0.1713
14.0000    0.5086
14.1000    0.4287
14.2000   -0.0131
14.3000   -0.2896
14.4000   -0.1285
14.5000    0.3415
14.6000    0.7475
14.7000    0.7832
14.8000    0.4350
14.9000   -0.0376
15.0000   -0.3210
15.1000   -0.2736
15.2000    0.0024
15.3000    0.2687
15.4000    0.3375
15.5000    0.1957
15.6000   -0.0157
15.7000   -0.1294
15.8000   -0.0740
15.9000    0.0944
16.0000    0.2517
16.1000    0.2971
16.2000    0.2054
16.3000    0.0200
16.4000   -0.1644
16.5000   -0.1606
16.6000    0.3530
16.7000    1.1720
16.8000   -2.1484
16.9000  -19.7481
17.0400   -6.7400
17.1600    1.4678
17.2800    3.1488
17.4000    2.1133
17.5200    1.2498
17.6400    0.8026
17.7600    0.2498
17.8800    0.0557
18.0000    0.1125
18.1200    0.1374
18.2400    0.1676
18.3600    0.1535
18.4800   -0.2296
18.6000    0.3219
18.7200   -0.1574
18.8400   -0.1924
18.9600    0.2306
19.0800    0.1180
19.2000   -0.3056
19.3200    0.4308
19.4400    0.3820
19.5600   -0.2026
19.6800    0.0090
19.8000   -0.0201
19.9200   -0.2066
20.0400    0.2953
20.1600    0.5950
20.2800    0.2323
20.4000   -0.3817
20.5200   -0.0467
20.6400    0.0890
20.7600   -0.1743
20.8800   -0.0169
21.0000   -0.0952
21.1200    0.4053
21.2400   -0.1200
21.3600   -0.4438
21.4800    0.1568
21.6000   -0.2913
21.7200   -0.0032
21.8400    0.3080
21.9600    0.2348
22.0800   -0.6075
22.2000    0.0809
22.3200   -0.0000
22.4400    0.2158
22.5600   -0.3692

==> matlabPlots/energy_comparison_scenario_without_energy/ang_meas_y.txt <==
0         0
0.1000  28.6610
0.2000  -29.3917
0.3000  -30.0983
0.4000  -29.9364
0.5000  -13.7522
0.6000   -3.7369
0.7000    0.0512
0.8000    0.8509
0.9000    0.6945
1.0000    0.4428
1.1000    0.3304
1.2000    0.3688
1.3000    0.5384
1.4000    0.8488
1.5000    1.3254
1.6000    1.9298
1.7000    2.3876
1.8000    1.9374
1.9000   -0.7676
2.0000   -6.9070
2.1000  -15.1249
2.2000  -19.5982
2.3000  -15.2595
2.4000   -5.5051
2.5000    2.3889
2.6000    5.6906
2.7000    5.7155
2.8000    4.4462
2.9000    3.0751
3.0000    2.0217
3.1000    1.3093
3.2000    0.8402
3.3000    0.5166
3.4000    0.2722
3.5000    0.0673
3.6000   -0.1223
3.7000   -0.3121
3.8000   -0.5121
3.9000   -0.7220
4.0000   -0.9207
4.1000   -1.0486
4.2000   -0.9926
4.3000   -0.6046
4.4000    0.1930
4.5000    1.2265
4.6000    2.0540
4.7000    2.3113
4.8000    2.0226
4.9000    1.4769
5.0000    0.9418
5.1000    0.5418
5.2000    0.2884
5.3000    0.1453
5.4000    0.0708
5.5000    0.0341
5.6000    0.0166
5.7000    0.0083
5.8000    0.0045
5.9000    0.0030
6.0000    0.0029
6.1000    0.0042
6.2000    0.0073
6.3000    0.0132
6.4000    0.0239
6.5000    0.0429
6.6000    0.0758
6.7000    0.1313
6.8000    0.2210
6.9000    0.3571
7.0000    0.5445
7.1000    0.7629
7.2000    0.9388
7.3000    0.9158
7.4000    0.4531
7.5000   -0.7093
7.6000   -2.7486
7.7000   -5.8176
7.8000  -10.4125
7.9000  -17.1584
8.0000  -23.0734
8.1000  -14.2445
8.2000    3.4910
8.3000   11.9578
8.4000   12.4246
8.5000    9.8759
8.6000    7.1025
8.7000    4.9714
8.8000    3.5055
8.9000    2.5136
9.0000    1.8207
9.1000    1.3113
9.2000    0.9174
9.3000    0.5981
9.4000    0.3266
9.5000    0.0828
9.6000   -0.1502
9.7000   -0.3887
9.8000   -0.6501
9.9000   -0.9557
10.0000   -1.3346
10.1000   -1.8294
10.2000   -2.5030
10.3000   -3.4375
10.4000   -4.7020
10.5000   -6.2240
10.6000   -7.4512
10.7000   -6.7041
10.8000   -0.5620
10.9000   14.4887
11.0000   29.7428
11.1000   18.9933
11.2000   -5.7597
11.3000   -9.0248
11.4000   -5.5742
11.5000   -2.7608
11.6000   -1.4331
11.7000   -0.8952
11.8000   -0.4986
11.9000    0.1825
12.0000    1.4489
12.1000    3.4903
12.2000    6.2515
12.3000    9.2100
12.4000   11.2792
12.5000   11.1434
12.6000    8.1007
12.7000    2.9263
12.8000   -2.1289
12.9000   -4.8261
13.0000   -5.0367
13.1000   -4.5710
13.2000   -4.7276
13.3000   -5.3628
13.4000   -5.8739
13.5000   -5.8510
13.6000   -5.0938
13.7000   -3.6195
13.8000   -1.7835
13.9000   -0.2376
14.0000    0.4278
14.1000    0.1243
14.2000   -0.6322
14.3000   -1.0895
14.4000   -0.7998
14.5000    0.0787
14.6000    0.9169
14.7000    1.0939
14.8000    0.4742
14.9000   -0.4882
15.0000   -1.0977
15.1000   -0.9262
15.2000   -0.1082
15.3000    0.7634
15.4000    1.0667
15.5000    0.6064
15.6000   -0.2467
15.7000   -0.8373
15.8000   -0.6907
15.9000    0.1739
16.0000    1.2588
16.1000    1.8895
16.2000    1.5668
16.3000    0.0280
16.4000   -3.2423
16.5000   -9.9440
16.6000  -23.0604
16.7000  -29.4511
16.8000  -25.9684
16.9000  24.3959
17.0000    7.0893
17.1000    1.0740
17.2000   -0.5376
17.3000   -0.5500
17.4000   -0.5444
17.5000    0.2502
17.6000   -0.1111
17.7000   -0.0488
17.8000   -0.2946
17.9000   -0.2287
18.0000    0.0778
18.1000    0.0810
18.2000   -0.0685
18.3000    0.3539
18.4000    0.2424
18.5000   -0.2311
18.6000   -0.3710
18.7000    0.4105
18.8000    0.0577
18.9000    0.2342
19.0000   -0.1675
19.1000    0.0386
19.2000   -0.4199
19.3000    0.2726
19.4000    0.2721
19.5000    0.0580
19.6000    0.1346
19.7000    0.0436
19.8000    0.2330
19.9000   -0.1210
20.0000    0.0899
20.1000   -0.0587
20.2000    0.1052
20.3000    0.0691
20.4000   -0.3195
20.5000   -0.3291
20.6000   -0.1236
20.7000    0.3618
20.8000   -0.0334
20.9000    0.3222
21.0000   -0.1074
21.1000   -0.0877
21.2000   -0.1409
21.3000   -0.1158
21.4000    0.1730

==> matlabPlots/energy_comparison_scenario_without_energy/ang_meas_z.txt <==
0   -0.1173
0.1200   -5.1818
0.2400  -13.0874
0.3600  -14.5971
0.4800  -14.5368
0.6000  -14.5610
0.7200  -14.4825
0.8400  -14.1149
0.9600  -14.0454
1.0800  -14.1547
1.2000  -14.1481
1.3200  -14.2239
1.4400  -14.2424
1.5600  -14.1067
1.6800  -13.9630
1.8000  -14.4108
1.9200  -14.1321
2.0400  -14.1270
2.1600  -13.7590
2.2800  -13.9462
2.4000  -13.7522
2.5200  -13.9557
2.6400  -14.0638
2.7600  -14.3151
2.8800  -14.2166
3.0000  -14.1371
3.1200  -13.8384
3.2400  -14.0066
3.3600  -13.7675
3.4800  -13.9511
3.6000  -13.9325
3.7200  -14.0617
3.8400  -14.1710
3.9600  -14.1192
4.0800  -14.4066
4.2000  -13.7490
4.3200  -13.9649
4.4400  -14.1828
4.5600  -13.8023
4.6800  -14.2155
4.8000  -14.0139
4.9200  -14.0394
5.0400  -14.0392
5.1600  -14.1642
5.2800  -14.3561
5.4000  -14.2352
5.5200  -13.9428
5.6400  -13.9406
5.7600  -14.2026
5.8800  -14.2423
6.0000  -14.3376
6.1200  -13.6747
6.2400  -14.0281
6.3600  -14.2519
6.4800  -14.1330
6.6000  -14.1263
6.7200  -13.9735
6.8400  -14.0669
6.9600  -13.9909
7.0800  -14.1815
7.2000  -14.0142
7.3200  -14.1137
7.4400  -13.9862
7.5600  -14.1680
7.6800  -14.2358
7.8000  -13.7916
7.9200  -13.8329
8.0400  -13.9883
8.1600  -13.9794
8.2800  -13.9966
8.4000  -14.0909
8.5200  -14.0525
8.6400  -14.1405
8.7600  -13.9416
8.8800  -14.0920
9.0000  -14.1591
9.1200  -14.1600
9.2400  -13.9376
9.3600  -14.2012
9.4800  -14.4697
9.6000  -13.9257
9.7200  -13.9674
9.8400  -14.0143
9.9600  -14.2351
10.0800  -13.8676
10.2000  -13.7916
10.3200  -14.1296
10.4400  -13.8103
10.5600  -14.0445
10.6800  -14.0183
10.8000  -14.0466
10.9200  -14.3374
11.0400  -14.0108
11.1600  -13.8950
11.2800  -13.7114
11.4000  -14.1888
11.5200  -14.2819
11.6400  -13.8989
11.7600  -14.1051
11.8800  -13.6641
12.0000  -14.0790
12.1200  -13.8608
12.2400  -14.1056
12.3600  -14.0992
12.4800  -13.8256
12.6000  -13.9308
12.7200  -13.7209
12.8400  -13.6744
12.9600   -7.9597
13.0800   16.1906
13.2000   22.6322
13.3200   23.7269
13.4400   13.6035
13.5600    3.8528
13.6800    8.6961
13.8000   20.3796
13.9200   23.3771
14.0400   13.7072
14.1600    3.8706
14.2800    9.3798
14.4000   21.1097
14.5200   22.8465
14.6400   12.4204
14.7600    4.6237
14.8800   10.5863
15.0000   21.1782
15.1200   23.0721
15.2400   14.0809
15.3600    4.2245
15.4800    7.0184
15.6000   20.0176
15.7200   23.7093
15.8400   14.1925
15.9600    4.5710
16.0800    8.7540
16.2000   19.6232
16.3200   22.8608
16.4400   13.4683
16.5600    4.2451
16.6800    7.5675
16.8000   17.5566
16.9200   15.8627
17.0400    8.6516
17.1600    0.9108
17.2800   -0.4383
17.4000   -0.5829
17.5200   -0.1710
17.6400   -0.1778
17.7600   -0.0289
17.8800    0.1720
18.0000   -0.0030
18.1200   -0.0862
18.2400    0.2512
18.3600    0.0214
18.4800    0.1975
18.6000   -0.2155
18.7200   -0.1283
18.8400    0.0295
18.9600    0.0874
19.0800   -0.1722
19.2000   -0.0092
19.3200    0.1926
19.4400    0.0504
19.5600   -0.2723
19.6800   -0.0959
19.8000   -0.2002
19.9200   -0.2349
20.0400    0.0035
20.1600    0.2617
20.2800    0.1526
20.4000    0.0519
20.5200    0.0623
20.6400    0.0328
20.7600   -0.1233
20.8800   -0.0699
21.0000   -0.0276
21.1200   -0.1135
21.2400   -0.1002
21.3600   -0.1529
21.4800    0.1578
21.6000    0.0134
21.7200    0.1913
21.8400    0.0966
21.9600    0.0445
22.0800   -0.0002
22.2000   -0.0786
22.3200    0.1491
22.4400    0.2064
22.5600    0.0295

==> matlabPlots/energy_comparison_scenario_without_energy/energy.txt <==
0 0.969293287900058
0.104294478527607 0.976710669971797
0.208588957055215 0.98368114190826
0.312883435582822 0.982522784206438
0.417177914110429 0.981793129956819
0.521472392638037 0.98195161353776
0.625766871165644 0.982211908893865
0.730061349693252 0.982357950449826
0.834355828220859 0.982429236349315
0.938650306748466 0.982484703064116
1.04294478527607 0.982559730215504
1.14723926380368 0.982675546123602
1.25153374233129 0.982850160557715
1.3558282208589 0.983104215364836
1.4601226993865 0.983473706659083
1.56441717791411 0.984079949458929
1.66871165644172 0.985331639593477
1.77300613496933 0.987975792430669
1.87730061349693 0.991810442175868
1.98159509202454 0.994312444922535
2.08588957055215 0.994745207914441
2.19018404907975 0.993544244991525
2.29447852760736 0.99005621023352
2.39877300613497 0.986693039480403
2.50306748466258 0.984842249448671
2.60736196319018 0.983964159906431
2.71165644171779 0.983477101803147
2.8159509202454 0.983157177142477
2.92024539877301 0.982937881321851
3.02453987730061 0.982790488555707
3.12883435582822 0.982695087862848
3.23312883435583 0.98263695995539
3.33742331288344 0.982606009083578
3.44171779141104 0.982595840081269
3.54601226993865 0.982602671376411
3.65030674846626 0.982624682533468
3.75460122699387 0.982662565264894
3.85889570552147 0.98272135315338
3.96319018404908 0.982808945130714
4.06748466257669 0.982917638728711
4.17177914110429 0.982986720883383
4.2760736196319 0.982917520630114
4.38036809815951 0.982700560337328
4.48466257668712 0.982439671918082
4.58895705521472 0.982226316995389
4.69325153374233 0.982116874498219
4.79754601226994 0.982106606529066
4.90184049079755 0.982136805278801
5.00613496932515 0.982162568974415
5.11042944785276 0.982172836882054
5.21472392638037 0.982172798788287
5.31901840490798 0.982169122096531
5.42331288343558 0.982165500241542
5.52760736196319 0.982163101761283
5.6319018404908 0.982161887352557
5.73619631901841 0.982161486430622
5.84049079754601 0.982161567765183
5.94478527607362 0.982161926672411
6.04907975460123 0.982162467679185
6.15337423312883 0.982163170503905
6.25766871165644 0.982164067491284
6.36196319018405 0.982165232723816
6.46625766871166 0.982166770073303
6.57055214723926 0.982168775809605
6.67484662576687 0.982171235662015
6.77914110429448 0.982173804821905
6.88343558282209 0.982175448351704
6.98773006134969 0.982174070128997
7.0920245398773 0.982166628650105
7.19631901840491 0.982150692023444
7.30061349693251 0.982127825399655
7.40490797546012 0.982105192349157
7.50920245398773 0.982085630982231
7.61349693251534 0.982048082271576
7.71779141104294 0.981970182436947
7.82208588957055 0.98193318999158
7.92638036809816 0.982153304941339
8.03067484662577 0.983196239602233
8.13496932515337 0.992260018686217
8.23926380368098 1
8.34355828220859 0.993218021533951
8.4478527607362 0.987836619044079
8.5521472392638 0.985331162151375
8.65644171779141 0.984133407593647
8.76073619631902 0.98345436886766
8.86503067484663 0.983038862280716
8.96932515337423 0.982785740099495
9.07361963190184 0.982635479326343
9.17791411042945 0.982548996876492
9.28220858895705 0.982501623500541
9.38650306748466 0.982478569121145
9.49079754601227 0.982471333933134
9.59509202453988 0.982475291011391
9.69938650306749 0.982488252515496
9.80368098159509 0.982509731332728
9.9079754601227 0.982540690057181
10.0122699386503 0.982583680796318
10.1165644171779 0.982643368073473
10.2208588957055 0.982727465256736
10.3251533742331 0.982848059278447
10.4294478527607 0.983023143608357
10.5337423312883 0.983278367082642
10.638036809816 0.983651698371802
10.7423312883436 0.984212920119789
10.8466257668712 0.985107674800426
10.9509202453988 0.986448831411651
11.0552147239264 0.987022802462635
11.159509202454 0.980789491571111
11.2638036809816 0.963268278172548
11.3680981595092 0.966708927076109
11.4723926380368 0.977042852779732
11.5766871165644 0.980653108080279
11.680981595092 0.982044967533248
11.7852760736196 0.982497263634973
11.8895705521472 0.982655289363417
11.9938650306748 0.982741831717749
12.0981595092025 0.982806184593697
12.2024539877301 0.98281892140185
12.3067484662577 0.982668177482399
12.4110429447853 0.982096002583295
12.5153374233129 0.980615306263796
12.6196319018405 0.977511665567999
12.7239263803681 0.972087112190975
12.8282208588957 0.964211996544624
12.9325153374233 0.954901855801487
13.0368098159509 0.946063002067684
13.1411042944785 0.938774742830034
13.2453987730061 0.932458934800885
13.3496932515337 0.927640350831776
13.4539877300613 0.926780386055916
13.558282208589 0.930968069770874
13.6625766871166 0.939134681998987
13.7668711656442 0.949831956181372
13.8711656441718 0.961729266020392
13.9754601226994 0.972951985732867
14.079754601227 0.980987661212803
14.1840490797546 0.98400636980138
14.2883435582822 0.982544346482207
14.3926380368098 0.979537165733294
14.4969325153374 0.978257102849668
14.601226993865 0.980038986614898
14.7055214723926 0.983642999943271
14.8098159509202 0.986414522342297
14.9141104294479 0.986316778344857
15.0184049079755 0.983498492271904
15.1226993865031 0.980169080397502
15.2269938650307 0.978843448088079
15.3312883435583 0.98048820579244
15.4355828220859 0.98395597953177
15.5398773006135 0.986870487646072
15.6441717791411 0.987289677776361
15.7484662576687 0.985098746906553
15.8527607361963 0.982075059759121
15.9570552147239 0.980501989887358
16.0613496932515 0.981499225410346
16.1656441717791 0.984329187855666
16.2699386503067 0.986957805442132
16.3742331288344 0.987378187134153
16.478527607362 0.984915524307325
16.5828220858896 0.980667830862597
16.6871165644172 0.976757346635782
16.7914110429448 0.975118493068426
16.8957055214724 0.977000114336687
16.9655    0.947000114336687
17.0400    0.6219
17.1600    0.6067
17.2800    0.6144
17.4000    0.6252
17.5200    0.6235
17.6400    0.6238
17.7600    0.6259
17.8800    0.6213
18.0000    0.6220
18.1200    0.6211
18.2400    0.6261
18.3600    0.6302
18.4800    0.6288
18.6000    0.6269
18.7200    0.6258
18.8400    0.6285
18.9600    0.6331
19.0800    0.6321
19.2000    0.6250
19.3200    0.6282
19.4400    0.6320
19.5600    0.6312
19.6800    0.6293
19.8000    0.6291
19.9200    0.6348
20.0400    0.6355
20.1600    0.6310
20.2800    0.6331
20.4000    0.6322
20.5200    0.6370
20.6400    0.6325
20.7600    0.6374
20.8800    0.6378
21.0000    0.6407
21.1200    0.6394
21.2400    0.6384
21.3600    0.6453
21.4800    0.6411
21.6000    0.6421
21.7200    0.6439
21.8400    0.6427
21.9600    0.6435
22.0800    0.6446
22.2000    0.6423
22.3200    0.6469
22.4400    0.6483
22.5600    0.6470


==> matlabPlots/energy_comparison_scenario_without_energy/prop_meas_1.txt <==
0   66.2070
0.1200   32.5893
0.2400   61.9606
0.3600   66.0501
0.4800   66.6827
0.6000   63.9345
0.7200   66.2070
0.8400   64.3754
0.9600   63.7889
1.0800   67.0040
1.2000   67.1659
1.3200   67.0040
1.4400   65.5840
1.5600   63.6441
1.6800   66.0501
1.8000   67.4922
1.9200   67.4922
2.0400   65.5840
2.1600   64.8229
2.2800   67.1659
2.4000   68.3232
2.5200   68.4921
2.6400   66.3648
2.7600   64.2277
2.8800   66.6827
3.0000   67.8220
3.1200   67.9882
3.2400   65.4303
3.3600   63.2140
3.4800   66.8429
3.6000   65.8939
3.7200   66.6827
3.8400   66.5233
3.9600   63.6441
4.0800   66.8429
4.2000   68.3232
4.3200   67.3286
4.4400   66.0501
4.5600   64.0807
4.6800   66.0501
4.8000   66.8429
4.9200   68.3232
5.0400   65.8939
5.1600   63.3567
5.2800   65.8939
5.4000   67.8220
5.5200   68.1552
5.6400   66.3648
5.7600   63.2140
5.8800   66.3648
6.0000   67.1659
6.1200   67.0040
6.2400   65.8939
6.3600   63.6441
6.4800   66.5233
6.6000   65.7386
6.7200   67.3286
6.8400   65.8939
6.9600   62.7901
7.0800   66.3648
7.2000   67.1659
7.3200   68.4921
7.4400   66.3648
7.5600   63.7889
7.6800   66.5233
7.8000   67.0040
7.9200   67.9882
8.0400   66.3648
8.1600   62.2344
8.2800   65.5840
8.4000   68.1552
8.5200   68.3232
8.6400   67.0040
8.7600   62.9307
8.8800   66.5233
9.0000   66.6827
9.1200   67.3286
9.2400   66.6827
9.3600   63.2140
9.4800   66.5233
9.6000   66.0501
9.7200   67.8220
9.8400   66.6827
9.9600   63.5001
10.0800   66.6827
10.2000   66.8429
10.3200   67.1659
10.4400   66.3648
10.5600   63.3567
10.6800   67.0040
10.8000   67.9882
10.9200   66.8429
11.0400   65.8939
11.1600   63.9345
11.2800   66.3648
11.4000   67.1659
11.5200   67.4922
11.6400   66.5233
11.7600   63.7889
11.8800   66.0501
12.0000   67.6566
12.1200   67.1659
12.2400   66.5233
12.3600   63.5001
12.4800   66.6827
12.6000   66.3648
12.7200   67.0040
12.8400   66.3648
12.9600   60.7600
13.0800   74.4155
13.2000   78.1730
13.3200   68.8325
13.4400   52.3350
13.5600   53.1000
13.6800   70.2316
13.8000   78.7137
13.9200   70.0533
14.0400   53.6902
14.1600   53.1000
14.2800   71.8807
14.4000   78.9426
14.5200   70.2316
14.6400   53.0031
14.7600   54.2951
14.8800   71.1376
15.0000   78.5858
15.1200   68.8325
15.2400   54.3974
15.3600   52.6190
15.4800   69.6998
15.6000   53.6902
15.7200   70.4108
15.8400   53.7900
15.9600   52.4293
16.0800   70.0533
16.2000   79.8727
16.3200   69.6998
16.4400   53.4919
16.5600   55.4439
16.6800   77.8120
16.8000   79.2664
16.9200   77.1501
17.0400   58.7461
17.1600   58.2652
17.2800   59.9874
17.4000   60.2425
17.5200   61.2873
17.6400   61.9606
17.7600   61.0224
17.8800   61.5547
18.0000   62.2344
18.1200   61.4207
18.2400   62.2344
18.3600   61.8246
18.4800   61.6893
18.6000   61.1545
18.7200   61.8246
18.8400   61.4207
18.9600   61.6893
19.0800   61.8246
19.2000   61.0224
19.3200   61.0224
19.4400   61.6893
19.5600   61.5547
19.6800   61.2873
19.8000   61.2873
19.9200   61.8246
20.0400   61.6893
20.1600   61.1545
20.2800   61.4207
20.4000   61.6893
20.5200   61.5547
20.6400   61.2873
20.7600   61.8246
20.8800   61.5547
21.0000   61.2873
21.1200   61.6893
21.2400   61.6893
21.3600   61.9606
21.4800   61.2873
21.6000   61.2873
21.7200   61.6893
21.8400   61.4207
21.9600   61.5547
22.0800   61.5547
22.2000   61.6893
22.3200   61.2873
22.4400   61.8246
22.5600   61.2873

==> matlabPlots/energy_comparison_scenario_without_energy/prop_meas_2.txt <==
0   66.5233
0.1200  94.3171
0.2400   93.1834
0.3600   64.0807
0.4800   58.8677
0.6000   58.3846
0.7200   66.5233
0.8400   65.5840
0.9600   64.0807
1.0800   66.2070
1.2000   67.9882
1.3200   67.4922
1.4400   66.2070
1.5600   63.3567
1.6800   66.3648
1.8000   68.1552
1.9200   67.8220
2.0400   65.8939
2.1600   63.9345
2.2800   64.8229
2.4000   65.8939
2.5200   66.2070
2.6400   65.1251
2.7600   64.5238
2.8800   67.6566
3.0000   68.4921
3.1200   67.8220
3.2400   66.2070
3.3600   63.2140
3.4800   66.2070
3.6000   65.5840
3.7200   67.3286
3.8400   65.4303
3.9600   63.3567
4.0800   67.1659
4.2000   67.0040
4.3200   67.8220
4.4400   66.0501
4.5600   63.7889
4.6800   66.6827
4.8000   67.6566
4.9200   66.8429
5.0400   66.5233
5.1600   63.6441
5.2800   66.2070
5.4000   67.6566
5.5200   67.0040
5.6400   66.0501
5.7600   63.9345
5.8800   65.7386
6.0000   67.4922
6.1200   67.8220
6.2400   65.5840
6.3600   63.0720
6.4800   66.8429
6.6000   66.0501
6.7200   67.4922
6.8400   66.2070
6.9600   63.2140
7.0800   66.3648
7.2000   67.6566
7.3200   66.6827
7.4400   66.5233
7.5600   63.5001
7.6800   66.5233
7.8000   67.4922
7.9200   67.6566
8.0400   66.0501
8.1600   62.5109
8.2800   65.4303
8.4000   68.3232
8.5200   68.8325
8.6400   66.8429
8.7600   63.5001
8.8800   66.0501
9.0000   67.9882
9.1200   67.1659
9.2400   65.5840
9.3600   63.0720
9.4800   66.5233
9.6000   65.7386
9.7200   67.4922
9.8400   66.5233
9.9600   63.3567
10.0800   66.8429
10.2000   68.1552
10.3200   67.0040
10.4400   66.0501
10.5600   63.3567
10.6800   65.8939
10.8000   67.8220
10.9200   67.6566
11.0400   65.8939
11.1600   64.6730
11.2800   66.3648
11.4000   67.6566
11.5200   67.1659
11.6400   65.8939
11.7600   63.6441
11.8800   66.6827
12.0000   66.6827
12.1200   67.6566
12.2400   66.0501
12.3600   63.6441
12.4800   65.2773
12.6000   66.2070
12.7200   67.1659
12.8400   64.3754
12.9600   64.9736
13.0800   60.2425
13.2000   53.2952
13.3200   66.5233
13.4400   78.4862
13.5600   72.0781
13.6800   55.2311
13.8000   53.6902
13.9200   67.3286
14.0400   80.5858
14.1600   72.2585
14.2800   55.0200
14.4000   55.4439
14.5200   65.4303
14.6400   78.7137
14.7600   72.8334
14.8800   55.6586
15.0000   53.5909
15.1200   66.6827
15.2400   79.8727
15.3600   72.4582
15.4800   56.4245
15.6000   78.7137
15.7200   65.5840
15.8400   79.6380
15.9600   73.2221
16.0800   56.3136
16.2000   55.2311
16.3200   67.0040
16.4400   79.6380
16.5600   74.2137
16.6800   60.7600
16.8000   64.3754
16.9200   78.9426
17.0400   80.3388
17.1600   70.5996
17.2800   64.6730
17.4000   62.6502
17.5200   62.0972
17.6400   61.9606
17.7600   62.2344
17.8800   61.8246
18.0000   62.2344
18.1200   62.2344
18.2400   62.3723
18.3600   62.7901
18.4800   62.5109
18.6000   62.6502
18.7200   62.3723
18.8400   62.5109
18.9600   63.0720
19.0800   62.5109
19.2000   62.9307
19.3200   62.3723
19.4400   62.5109
19.5600   62.3723
19.6800   62.2344
19.8000   62.5109
19.9200   62.3723
20.0400   62.6502
20.1600   62.6502
20.2800   62.5109
20.4000   61.9606
20.5200   62.5109
20.6400   62.6502
20.7600   62.3723
20.8800   62.5109
21.0000   62.3723
21.1200   62.6502
21.2400   62.2344
21.3600   62.6502
21.4800   62.3723
21.6000   62.5109
21.7200   62.5109
21.8400   62.2344
21.9600   62.2344
22.0800   62.6502
22.2000   62.3723
22.3200   62.2344
22.4400   62.6502
22.5600   62.9307

==> matlabPlots/energy_comparison_scenario_without_energy/prop_meas_3.txt <==
0   66.6827
0.1200   31.9034
0.2400   29.1231
0.3600   65.7386
0.4800   73.6153
0.6000   72.8334
0.7200   70.0533
0.8400   66.0501
0.9600   63.9345
1.0800   67.1659
1.2000   67.3286
1.3200   66.3648
1.4400   65.4303
1.5600   63.9345
1.6800   66.6827
1.8000   67.6566
1.9200   67.6566
2.0400   65.8939
2.1600   64.5238
2.2800   67.3286
2.4000   67.9882
2.5200   67.3286
2.6400   65.2773
2.7600   63.2140
2.8800   66.3648
3.0000   67.4922
3.1200   67.0040
3.2400   66.0501
3.3600   63.5001
3.4800   66.2070
3.6000   66.0501
3.7200   67.3286
3.8400   65.5840
3.9600   63.0720
4.0800   66.6827
4.2000   67.0040
4.3200   67.9882
4.4400   65.7386
4.5600   63.5001
4.6800   67.3286
4.8000   67.4922
4.9200   68.1552
5.0400   65.8939
5.1600   62.9307
5.2800   66.3648
5.4000   67.8220
5.5200   67.6566
5.6400   66.2070
5.7600   63.0720
5.8800   66.5233
6.0000   67.3286
6.1200   67.4922
6.2400   66.6827
6.3600   63.3567
6.4800   67.0040
6.6000   66.3648
6.7200   66.6827
6.8400   66.2070
6.9600   63.5001
7.0800   66.0501
7.2000   67.9882
7.3200   67.1659
7.4400   66.0501
7.5600   63.3567
7.6800   65.7386
7.8000   67.8220
7.9200   68.3232
8.0400   67.0040
8.1600   65.2773
8.2800   65.5840
8.4000   65.2773
8.5200   65.1251
8.6400   65.1251
8.7600   62.7901
8.8800   66.0501
9.0000   67.1659
9.1200   67.9882
9.2400   66.5233
9.3600   63.0720
9.4800   65.8939
9.6000   66.3648
9.7200   67.6566
9.8400   65.8939
9.9600   62.9307
10.0800   65.8939
10.2000   67.6566
10.3200   67.6566
10.4400   66.3648
10.5600   63.0720
10.6800   65.7386
10.8000   67.8220
10.9200   68.3232
11.0400   66.2070
11.1600   62.2344
11.2800   65.7386
11.4000   68.1552
11.5200   67.4922
11.6400   67.0040
11.7600   63.6441
11.8800   66.6827
12.0000   67.4922
12.1200   67.8220
12.2400   65.8939
12.3600   62.9307
12.4800   64.9736
12.6000   65.1251
12.7200   68.1552
12.8400   66.8429
12.9600   60.6297
13.0800   73.6153
13.2000   80.3466
13.3200   70.5996
13.4400   52.3350
13.5600   54.6032
13.6800   72.4582
13.8000   80.8265
13.9200   69.1766
14.0400   54.7067
14.1600   53.1974
14.2800   71.8807
14.4000   79.1730
14.5200   68.3232
14.6400   52.9065
14.7600   53.7900
14.8800   71.6933
15.0000   79.8727
15.1200   69.1766
15.2400   54.5001
15.3600   53.1000
15.4800   68.8325
15.6000   53.3933
15.7200   70.5996
15.8400   53.8902
15.9600   53.0031
16.0800   67.6566
16.2000   78.9426
16.3200   70.0533
16.4400   53.0031
16.5600   56.4079
16.6800   54.3974
16.8000   55.3373
16.9200   50.0627
17.0400   52.0544
17.1600   67.9882
17.2800   73.6153
17.4000   75.2445
17.5200   75.8617
17.6400   74.8226
17.7600   75.0280
17.8800   74.2137
18.0000   73.6153
18.1200   74.0131
18.2400   74.2137
18.3600   74.4155
18.4800   74.4155
18.6000   74.4155
18.7200   74.2137
18.8400   74.2137
18.9600   74.8226
19.0800   74.6185
19.2000   73.8137
19.3200   74.6185
19.4400   74.0131
19.5600   73.8137
19.6800   73.8137
19.8000   73.2221
19.9200   74.4155
20.0400   74.2137
20.1600   74.2137
20.2800   74.2137
20.4000   73.4182
20.5200   74.2137
20.6400   73.2221
20.7600   73.8137
20.8800   73.8137
21.0000   74.2137
21.1200   74.0131
21.2400   74.0131
21.3600   75.0280
21.4800   73.8137
21.6000   74.8226
21.7200   74.2137
21.8400   73.6153
21.9600   74.2137
22.0800   74.0131
22.2000   73.6153
22.3200   74.0131
22.4400   74.4155
22.5600   74.6185

==> matlabPlots/energy_comparison_scenario_without_energy/prop_meas_4.txt <==
0   65.5840
0.1200   58.6251
0.2400   58.9898
0.3600   60.6297
0.4800   66.2070
0.6000   66.5233
0.7200   67.4922
0.8400   65.1251
0.9600   63.5001
1.0800   65.8939
1.2000   67.8220
1.3200   67.3286
1.4400   65.5840
1.5600   63.7889
1.6800   66.3648
1.8000   68.4921
1.9200   66.3648
2.0400   64.8229
2.1600   63.3567
2.2800   67.1659
2.4000   69.5245
2.5200   70.0533
2.6400   67.6566
2.7600   65.2773
2.8800   66.2070
3.0000   67.3286
3.1200   67.1659
3.2400   65.4303
3.3600   63.3567
3.4800   66.5233
3.6000   65.2773
3.7200   68.1552
3.8400   65.2773
3.9600   63.9345
4.0800   67.3286
4.2000   68.3232
4.3200   66.8429
4.4400   65.2773
4.5600   63.7889
4.6800   66.3648
4.8000   67.0040
4.9200   66.6827
5.0400   65.7386
5.1600   63.2140
5.2800   66.3648
5.4000   67.8220
5.5200   67.1659
5.6400   66.2070
5.7600   64.2277
5.8800   65.8939
6.0000   67.9882
6.1200   67.9882
6.2400   66.2070
6.3600   64.2277
6.4800   66.2070
6.6000   65.5840
6.7200   67.6566
6.8400   65.8939
6.9600   63.7889
7.0800   66.6827
7.2000   67.0040
7.3200   66.8429
7.4400   65.7386
7.5600   63.7889
7.6800   66.5233
7.8000   66.8429
7.9200   66.8429
8.0400   65.1251
8.1600   63.5001
8.2800   68.1552
8.4000   68.6618
8.5200   67.8220
8.6400   66.6827
8.7600   63.5001
8.8800   66.6827
9.0000   67.3286
9.1200   67.3286
9.2400   66.3648
9.3600   63.2140
9.4800   66.0501
9.6000   65.8939
9.7200   67.1659
9.8400   66.0501
9.9600   63.2140
10.0800   65.8939
10.2000   68.1552
10.3200   67.3286
10.4400   66.2070
10.5600   63.5001
10.6800   67.1659
10.8000   67.6566
10.9200   67.3286
11.0400   67.3286
11.1600   63.5001
11.2800   66.2070
11.4000   67.6566
11.5200   67.8220
11.6400   66.5233
11.7600   63.0720
11.8800   66.0501
12.0000   68.3232
12.1200   67.8220
12.2400   66.5233
12.3600   63.3567
12.4800   66.6827
12.6000   66.2070
12.7200   67.1659
12.8400   66.2070
12.9600   67.1659
13.0800   62.2344
13.2000   53.6902
13.3200   66.3648
13.4400   78.9426
13.5600   71.6933
13.6800   55.0200
13.8000   52.5240
13.9200   67.3286
14.0400   80.1089
14.1600   72.0781
14.2800   54.3974
14.4000   53.9908
14.5200   68.6618
14.6400   79.6380
14.7600   72.8334
14.8800   53.7900
15.0000   52.2411
15.1200   64.9736
15.2400   78.7137
15.3600   72.4582
15.4800   56.5358
15.6000   78.4862
15.7200   64.8229
15.8400   78.0353
15.9600   74.6185
16.0800   55.7666
16.2000   52.0544
16.3200   66.0501
16.4400   79.4048
16.5600   74.4155
16.6800   62.5109
16.8000   70.5996
16.9200   78.8089
17.0400   62.3723
17.1600   56.8726
17.2800   58.1463
17.4000   59.7345
17.5200   60.7600
17.6400   61.1545
17.7600   61.5547
17.8800   61.8246
18.0000   61.8246
18.1200   61.1545
18.2400   61.6893
18.3600   61.8246
18.4800   61.5547
18.6000   61.0224
18.7200   61.0224
18.8400   61.5547
18.9600   61.2873
19.0800   61.9606
19.2000   61.5547
19.3200   61.6893
19.4400   61.5547
19.5600   61.5547
19.6800   61.8246
19.8000   61.8246
19.9200   61.4207
20.0400   61.4207
20.1600   61.4207
20.2800   61.8246
20.4000   61.6893
20.5200   61.8246
20.6400   61.8246
20.7600   61.9606
20.8800   61.8246
21.0000   61.8246
21.1200   61.2873
21.2400   61.5547
21.3600   61.2873
21.4800   61.5547
21.6000   61.2873
21.7200   61.1545
21.8400   61.5547
21.9600   61.6893
22.0800   61.5547
22.2000   61.9606
22.3200   61.5547
22.4400   61.2873
22.5600   61.8246

==> matlabPlots/energy_comparison_scenario_without_energy/prop_meas_5.txt <==
0   66.8429
0.1200  95.4621
0.2400   89.4309
0.3600   61.4207
0.4800   58.7461
0.6000   59.2358
0.7200   67.8220
0.8400   67.3286
0.9600   63.9345
1.0800   66.6827
1.2000   67.1659
1.3200   67.0040
1.4400   66.0501
1.5600   63.2140
1.6800   66.0501
1.8000   67.6566
1.9200   66.8429
2.0400   66.3648
2.1600   64.0807
2.2800   65.5840
2.4000   67.0040
2.5200   66.2070
2.6400   65.7386
2.7600   64.2277
2.8800   66.6827
3.0000   68.1552
3.1200   67.4922
3.2400   66.6827
3.3600   63.3567
3.4800   66.2070
3.6000   65.8939
3.7200   67.0040
3.8400   66.2070
3.9600   63.6441
4.0800   66.3648
4.2000   67.4922
4.3200   67.1659
4.4400   65.7386
4.5600   63.9345
4.6800   66.5233
4.8000   67.8220
4.9200   67.9882
5.0400   66.3648
5.1600   64.0807
5.2800   66.3648
5.4000   67.8220
5.5200   68.3232
5.6400   65.7386
5.7600   62.9307
5.8800   65.4303
6.0000   67.8220
6.1200   68.1552
6.2400   65.8939
6.3600   62.9307
6.4800   67.0040
6.6000   65.8939
6.7200   68.4921
6.8400   67.0040
6.9600   63.3567
7.0800   66.2070
7.2000   67.3286
7.3200   67.3286
7.4400   66.0501
7.5600   63.6441
7.6800   66.2070
7.8000   67.8220
7.9200   66.8429
8.0400   64.9736
8.1600   62.9307
8.2800   67.9882
8.4000   69.0041
8.5200   69.5245
8.6400   66.3648
8.7600   63.2140
8.8800   65.8939
9.0000   67.8220
9.1200   67.6566
9.2400   66.8429
9.3600   63.0720
9.4800   65.8939
9.6000   67.1659
9.7200   67.6566
9.8400   66.2070
9.9600   63.5001
10.0800   65.8939
10.2000   67.4922
10.3200   67.8220
10.4400   66.0501
10.5600   63.2140
10.6800   66.3648
10.8000   67.1659
10.9200   68.1552
11.0400   66.6827
11.1600   64.3754
11.2800   66.2070
11.4000   66.6827
11.5200   67.3286
11.6400   65.8939
11.7600   63.3567
11.8800   66.3648
12.0000   67.6566
12.1200   68.4921
12.2400   67.0040
12.3600   63.3567
12.4800   65.7386
12.6000   66.0501
12.7200   66.6827
12.8400   64.5238
12.9600   59.6090
13.0800   74.2137
13.2000   78.4048
13.3200   68.3232
13.4400   52.1476
13.5600   53.3933
13.6800   70.9544
13.8000   79.1730
13.9200   69.5245
14.0400   54.8107
14.1600   53.3933
14.2800   71.3218
14.4000   79.3466
14.5200   68.8325
14.6400   53.1974
14.7600   54.0918
14.8800   71.1376
15.0000   79.6380
15.1200   70.9544
15.2400   53.9908
15.3600   53.9908
15.4800   71.6933
15.6000   54.8107
15.7200   70.5996
15.8400   53.6902
15.9600   53.0031
16.0800   72.6407
16.2000   79.8727
16.3200   71.3218
16.4400   53.5909
16.5600   55.6586
16.6800   72.2585
16.8000   76.5395
16.9200   77.9600
17.0400   79.6380
17.1600   67.8220
17.2800   63.9345
17.4000   63.0720
17.5200   62.0972
17.6400   62.0972
17.7600   62.6502
17.8800   62.0972
18.0000   62.2344
18.1200   62.2344
18.2400   62.3723
18.3600   62.7901
18.4800   62.5109
18.6000   62.5109
18.7200   62.2344
18.8400   62.5109
18.9600   62.6502
19.0800   62.0972
19.2000   61.9606
19.3200   62.3723
19.4400   62.6502
19.5600   62.3723
19.6800   62.7901
19.8000   61.9606
19.9200   62.6502
20.0400   62.5109
20.1600   62.3723
20.2800   62.3723
20.4000   62.2344
20.5200   62.2344
20.6400   62.3723
20.7600   62.3723
20.8800   62.7901
21.0000   62.7901
21.1200   62.6502
21.2400   61.9606
21.3600   62.0972
21.4800   62.9307
21.6000   62.2344
21.7200   63.0720
21.8400   62.7901
21.9600   62.0972
22.0800   62.6502
22.2000   62.2344
22.3200   62.9307
22.4400   62.5109
22.5600   61.9606

==> matlabPlots/energy_comparison_scenario_without_energy/prop_meas_6.txt <==
0   66.5233
0.1200   32.2420
0.2400   44.0961
0.3600   69.0041
0.4800   74.8226
0.6000   71.1376
0.7200   68.8325
0.8400   65.4303
0.9600   63.6441
1.0800   66.2070
1.2000   67.4922
1.3200   67.0040
1.4400   64.9736
1.5600   63.7889
1.6800   66.3648
1.8000   67.6566
1.9200   67.0040
2.0400   65.2773
2.1600   65.1251
2.2800   67.9882
2.4000   68.3232
2.5200   67.4922
2.6400   64.6730
2.7600   62.5109
2.8800   65.4303
3.0000   66.6827
3.1200   67.0040
3.2400   65.8939
3.3600   63.9345
3.4800   67.0040
3.6000   65.4303
3.7200   67.3286
3.8400   65.7386
3.9600   63.9345
4.0800   67.3286
4.2000   67.3286
4.3200   66.5233
4.4400   65.7386
4.5600   63.5001
4.6800   66.3648
4.8000   67.4922
4.9200   67.6566
5.0400   65.4303
5.1600   63.3567
5.2800   67.0040
5.4000   68.4921
5.5200   67.8220
5.6400   66.6827
5.7600   63.3567
5.8800   67.0040
6.0000   67.4922
6.1200   67.1659
6.2400   65.4303
6.3600   64.2277
6.4800   66.0501
6.6000   65.2773
6.7200   67.4922
6.8400   65.7386
6.9600   63.9345
7.0800   66.2070
7.2000   67.6566
7.3200   67.1659
7.4400   66.0501
7.5600   64.0807
7.6800   66.5233
7.8000   67.8220
7.9200   68.3232
8.0400   66.8429
8.1600   64.3754
8.2800   65.2773
8.4000   65.2773
8.5200   65.5840
8.6400   65.8939
8.7600   63.0720
8.8800   65.8939
9.0000   68.1552
9.1200   67.4922
9.2400   66.3648
9.3600   62.9307
9.4800   66.0501
9.6000   66.0501
9.7200   67.1659
9.8400   65.8939
9.9600   62.7901
10.0800   66.2070
10.2000   67.3286
10.3200   67.1659
10.4400   65.4303
10.5600   63.5001
10.6800   66.8429
10.8000   67.4922
10.9200   67.3286
11.0400   65.7386
11.1600   61.8246
11.2800   66.2070
11.4000   67.9882
11.5200   67.3286
11.6400   67.3286
11.7600   63.7889
11.8800   66.3648
12.0000   67.3286
12.1200   67.1659
12.2400   65.7386
12.3600   63.2140
12.4800   65.2773
12.6000   65.8939
12.7200   67.3286
12.8400   66.5233
12.9600   66.6827
13.0800   60.7600
13.2000   55.4439
13.3200   67.3286
13.4400   78.9426
13.5600   72.2585
13.6800   55.1253
13.8000   55.3373
13.9200   66.3648
14.0400   79.1730
14.1600   71.6933
14.2800   56.9859
14.4000   55.0200
14.5200   67.3286
14.6400   80.1089
14.7600   72.4582
14.8800   55.0200
15.0000   53.3933
15.1200   64.3754
15.2400   78.7137
15.3600   73.6153
15.4800   54.7067
15.6000   79.4048
15.7200   65.2773
15.8400   79.8727
15.9600   73.4182
16.0800   55.4439
16.2000   51.5940
16.3200   64.9736
16.4400   77.8120
16.5600   71.1376
16.6800   50.9643
16.8000   53.4463
16.9200   51.3527
17.0400   60.5001
17.1600   70.4108
17.2800   73.8137
17.4000   76.2860
17.5200   74.6185
17.6400   74.8226
17.7600   74.8226
17.8800   74.2137
18.0000   73.8137
18.1200   74.2137
18.2400   74.0131
18.3600   74.4155
18.4800   74.6185
18.6000   74.6185
18.7200   74.2137
18.8400   74.4155
18.9600   74.4155
19.0800   74.4155
19.2000   73.6153
19.3200   73.6153
19.4400   74.4155
19.5600   74.6185
19.6800   73.6153
19.8000   74.4155
19.9200   74.2137
20.0400   74.4155
20.1600   73.4182
20.2800   73.4182
20.4000   74.2137
20.5200   74.2137
20.6400   73.6153
20.7600   74.0131
20.8800   73.8137
21.0000   74.4155
21.1200   74.0131
21.2400   74.2137
21.3600   74.6185
21.4800   74.2137
21.6000   74.0131
21.7200   74.0131
21.8400   74.4155
21.9600   74.2137
22.0800   73.8137
22.2000   73.4182
22.3200   74.4155
22.4400   74.0131
22.5600   73.4182

==> matlabPlots/energy_comparison_scenario_without_energy/vel_meas_x.txt <==
0 0
0.1 0.00923611121868432
0.2 -0.0139996592306665
0.3 -0.0223532191047532
0.4 -0.0168804920488479
0.5 -0.00517892131716547
0.6 0.00841422999378534
0.7 0.0223510795673936
0.8 0.0364174883723331
0.9 0.0508456835216731
1 0.0659596383044607
1.1 0.0820959096311756
1.2 0.0996293660637587
1.3 0.119036461113675
1.4 0.1409939823097
1.5 0.16653952439691
1.6 0.197309751829744
1.7 0.235793292428315
1.8 0.285334527776479
1.9 0.349305297194664
2 0.428683090404311
2.1 0.51806624079324
2.2 0.603406851937809
2.3 0.668510971337809
2.4 0.707155683932912
2.5 0.724962131007863
2.6 0.73107055156637
2.7 0.732240326030282
2.8 0.731958541335801
2.9 0.731546278708305
3 0.731311848287716
3.1 0.731228301866027
3.2 0.731217350251694
3.3 0.731227935438135
3.4 0.731238982850469
3.5 0.731246221552954
3.6 0.731251239562685
3.7 0.73125225786797
3.8 0.731228184889202
3.9 0.731102954422083
4 0.730676907846264
4.1 0.729527591962479
4.2 0.726933940366
4.3 0.721969592283993
4.4 0.713956396454982
4.5 0.70321327502963
4.6 0.691383509320011
4.7 0.680623144791267
4.8 0.672349728758935
4.9 0.666808641682826
5 0.663483236036801
5.1 0.661650244596671
5.2 0.660701085518234
5.3 0.660228995191398
5.4 0.659998360268463
5.5 0.659885417919495
5.6 0.659829266137982
5.7 0.659801019777174
5.8 0.659787176166805
5.9 0.659781543937681
6 0.659781652926257
6.1 0.659787371638182
6.2 0.65980069872085
6.3 0.659826416232555
6.4 0.659873732875092
6.5 0.659959399870072
6.6 0.660113149081795
6.7 0.66038663994053
6.8 0.660867101989783
6.9 0.66169571295327
7 0.663086873470712
7.1 0.665335685581197
7.2 0.668785769600006
7.3 0.673712226795644
7.4 0.680072310834255
7.5 0.687120990942059
7.6 0.692993777880773
7.7 0.694426263439414
7.8 0.686552337575852
7.9 0.66226745221753
8 0.611581139271457
8.1 0.525027556241849
8.2 0.416870657219857
8.3 0.316027694597363
8.4 0.235179554734025
8.5 0.174801022464981
8.6 0.130724554875472
8.7 0.0984270554361641
8.8 0.0744149463665853
8.9 0.0562790804445469
9 0.0423928673998905
9.1 0.0316279107506311
9.2 0.0231647845466463
9.3 0.0163806368417952
9.4 0.010782476010861
9.5 0.00596427439666596
9.6 0.00157585726518574
9.7 -0.00270248208793213
9.8 -0.00718287332346235
9.9 -0.0121924848943216
10 -0.0180980275823103
10.1 -0.0253347286676011
10.2 -0.034442566281821
10.3 -0.0461104440539775
10.4 -0.0612186619687442
10.5 -0.0808381386836467
10.6 -0.106068910206955
10.7 -0.137464452607843
10.8 -0.173659608256663
10.9 -0.209089891984373
11 -0.232597607805867
11.1 -0.232816289755393
11.2 -0.219650618958793
11.3 -0.20997538178852
11.4 -0.205982386052617
11.5 -0.205655321393032
11.6 -0.207152439256779
11.7 -0.209561612965527
11.8 -0.212535721456299
11.9 -0.215914630744244
12 -0.219496883871413
12.1 -0.222907624238105
12.2 -0.225533164210555
12.3 -0.226557106967877
12.4 -0.225170783904796
12.5 -0.220992453661562
12.6 -0.214595674345368
12.7 -0.207906988641769
12.8 -0.20420622182241
12.9 -0.207413255146609
13 -0.220312089935587
13.1 -0.242554689668897
13.2 -0.270623727973804
13.3 -0.299768120099715
13.4 -0.325752194910291
13.5 -0.345577067028827
13.6 -0.357720553763627
13.7 -0.362323499269904
13.8 -0.361154873525255
13.9 -0.356976686249519
14 -0.352352844364835
14.1 -0.348572866301479
14.2 -0.345433121071571
14.3 -0.341973264331837
14.4 -0.337562966461483
14.5 -0.332555159247752
14.6 -0.328084293409138
14.7 -0.325213367095997
14.8 -0.324116101311191
14.9 -0.323929410044746
15 -0.323359776839728
15.1 -0.3215702664192
15.2 -0.31871825818665
15.3 -0.315782795573448
15.4 -0.313817913460939
15.5 -0.313185670388661
15.6 -0.313332574704083
15.7 -0.313245883841087
15.8 -0.312234246894945
15.9 -0.310489405423562
16 -0.309058883254134
16.1 -0.309239016763296
16.2 -0.311751815532262
16.3 -0.316129188092441
16.4 -0.320354052375699
16.5 -0.320170033775138
16.6 -0.307067963564562
16.7 -0.265300645808273
16.8 -0.176225290912274
16.9 -0.0591770778022532
17 -4.22205036280403e-20
17.0400   -0.0041
17.1600    0.0053
17.2800    0.0071
17.4000    0.0067
17.5200    0.0068
17.6400    0.0055
17.7600    0.0048
17.8800    0.0039
18.0000    0.0033
18.1200    0.0032
18.2400    0.0027
18.3600    0.0027
18.4800    0.0018
18.6000    0.0018
18.7200    0.0021
18.8400    0.0013
18.9600    0.0012
19.0800    0.0010
19.2000    0.0012
19.3200    0.0014
19.4400    0.0009
19.5600    0.0004
19.6800    0.0001
19.8000    0.0007
19.9200    0.0008
20.0400    0.0016
20.1600    0.0008
20.2800    0.0007
20.4000    0.0009
20.5200    0.0007
20.6400    0.0006
20.7600    0.0004
20.8800    0.0004
21.0000    0.0007
21.1200    0.0001
21.2400   -0.0000
21.3600    0.0007
21.4800   -0.0004
21.6000   -0.0005
21.7200    0.0004
21.8400    0.0004
21.9600   -0.0002
22.0800   -0.0003
22.2000    0.0000
22.3200    0.0003
22.4400    0.0003
22.5600    0.0005

==> matlabPlots/energy_comparison_scenario_without_energy/vel_meas_y.txt <==
0 0
0.1 0.252321088720839
0.2 0.49356492975113
0.3 0.64424538552105
0.4 0.710625901116625
0.5 0.729682928302808
0.6 0.730220045769742
0.7 0.726631886362412
0.8 0.723782880851283
0.9 0.722358318901951
1 0.721861617484865
1.1 0.721771235963983
1.2 0.72179645795634
1.3 0.721836573129542
1.4 0.721905466053683
1.5 0.722084613440871
1.6 0.722465945941559
1.7 0.722971900556935
1.8 0.722869023864276
1.9 0.719800995465943
2 0.708505513212122
2.1 0.680435392164382
2.2 0.627127550270273
2.3 0.548659109215582
2.4 0.457814016238987
2.5 0.371005447892304
2.6 0.297642063538495
2.7 0.239216748316019
2.8 0.19314650105252
2.9 0.155971339318396
3 0.124808032467212
3.1 0.0976395734652305
3.2 0.0731378649469703
3.3 0.0504117169036703
3.4 0.028815378471362
3.5 0.00782925387851082
3.6 -0.0130106916125908
3.7 -0.0341551013864296
3.8 -0.0560593655511947
3.9 -0.0791613767880338
4 -0.103780838706772
4.1 -0.129895404604141
4.2 -0.156799875034196
4.3 -0.182819699709326
4.4 -0.205491056560568
4.5 -0.222569979692755
4.6 -0.233355299858903
4.7 -0.238969154519961
4.8 -0.241335212176795
4.9 -0.242093856234952
5 -0.242229956793011
5.1 -0.242196417438467
5.2 -0.242150283708328
5.3 -0.242124589601214
5.4 -0.242115233742744
5.5 -0.242113557360582
5.6 -0.24211424188681
5.7 -0.242115129322834
5.8 -0.242115686582291
5.9 -0.242115952682504
6 -0.242116073097969
6.1 -0.242116164687023
6.2 -0.242116310013789
6.3 -0.242116584095405
6.4 -0.242117079438613
6.5 -0.242117918596361
6.6 -0.242119246190804
6.7 -0.242121192333715
6.8 -0.242123817548123
6.9 -0.242127114761213
7 -0.242131279386147
7.1 -0.242137610459269
7.2 -0.242150278489747
7.3 -0.242178013076092
7.4 -0.242231216664358
7.5 -0.242303001856062
7.6 -0.242313261771648
7.7 -0.241987954727565
7.8 -0.240647500464197
7.9 -0.236904487708341
8 -0.228440304259804
8.1 -0.212535510171723
8.2 -0.190143735460724
8.3 -0.165810159574681
8.4 -0.142587644736681
8.5 -0.121608486950303
8.6 -0.102885469508572
8.7 -0.0860268110036249
8.8 -0.0705971818681615
8.9 -0.056233627668615
9 -0.0426535025723355
9.1 -0.0296326290516314
9.2 -0.0169833318990555
9.3 -0.00453862754563174
9.4 0.00785873420313724
9.5 0.0203647970886009
9.6 0.0331423650512932
9.7 0.0463697886671494
9.8 0.060251941800472
9.9 0.075035334782198
10 0.091030642432703
10.1 0.108648253919238
10.2 0.128455577252774
10.3 0.151266360777119
10.4 0.17826307449805
10.5 0.211108269581275
10.6 0.251867091661844
10.7 0.302270692397644
10.8 0.361437271043614
10.9 0.421292717403795
11 0.462277329813864
11.1 0.461144129890484
11.2 0.434565638682086
11.3 0.415306783413579
11.4 0.407883056838824
11.5 0.408299374392108
11.6 0.412784064457344
11.7 0.419420792231444
11.8 0.427373072248895
11.9 0.435996734007942
12 0.444214946169831
12.1 0.450068423744115
12.2 0.450439461072455
12.3 0.441157499280274
12.4 0.417816279908827
12.5 0.377428118018994
12.6 0.320366456058795
12.7 0.251299025247904
12.8 0.177931622897477
12.9 0.107787711882814
13 0.0450986236754381
13.1 -0.0095378521161434
13.2 -0.0568198956296235
13.3 -0.0968624021304583
13.4 -0.129200672345938
13.5 -0.15350807864764
13.6 -0.170115134221196
13.7 -0.1802287839632
13.8 -0.185847560496282
13.9 -0.189273839335323
14 -0.192327567125038
14.1 -0.195720482873569
14.2 -0.199060685817954
14.3 -0.201499828321795
14.4 -0.202559038592098
14.5 -0.202575393754625
14.6 -0.202493868739963
14.7 -0.203185888628507
14.8 -0.204822514947823
14.9 -0.206779693352174
15 -0.208122619654629
15.1 -0.208289763016904
15.2 -0.207490924347589
15.3 -0.206552504552755
15.4 -0.206325611085324
15.5 -0.207090827931937
15.6 -0.208397586652118
15.7 -0.209436300105757
15.8 -0.209654491521367
15.9 -0.209190868026058
16 -0.208847363206471
16.1 -0.20961622455628
16.2 -0.21205179783887
16.3 -0.215815958566007
16.4 -0.219410601464327
16.5 -0.219580970430711
16.6 -0.209590619593022
16.7 -0.176931689972535
16.8 -0.108282918280667
16.9 -0.0257557574090871
17 3.01151077340204e-20
17.0400    0.0036
17.1600   -0.0007
17.2800   -0.0021
17.4000   -0.0021
17.5200   -0.0022
17.6400   -0.0020
17.7600   -0.0014
17.8800   -0.0007
18.0000   -0.0006
18.1200   -0.0007
18.2400    0.0000
18.3600    0.0006
18.4800    0.0008
18.6000    0.0006
18.7200    0.0003
18.8400    0.0007
18.9600    0.0004
19.0800    0.0002
19.2000    0.0002
19.3200   -0.0002
19.4400   -0.0003
19.5600   -0.0003
19.6800    0.0003
19.8000    0.0003
19.9200    0.0001
20.0400    0.0000
20.1600   -0.0000
20.2800   -0.0004
20.4000   -0.0002
20.5200    0.0003
20.6400    0.0003
20.7600   -0.0001
20.8800    0.0001
21.0000    0.0003
21.1200   -0.0001
21.2400    0.0000
21.3600   -0.0003
21.4800   -0.0003
21.6000   -0.0005
21.7200   -0.0002
21.8400   -0.0001
21.9600   -0.0007
22.0800   -0.0005
22.2000   -0.0003
22.3200   -0.0005
22.4400   -0.0003
22.5600   -0.0002

==> matlabPlots/energy_comparison_scenario_without_energy/vel_meas_z.txt <==
0   -0.0504
0.1000    0.0359
0.2000    0.0908
0.3000    0.0613
0.4000    0.0625
0.5000    0.0739
0.6000    0.0827
0.7000    0.0795
0.8000    0.0633
0.9000    0.0615
1.0000    0.0680
1.1000    0.0728
1.2000    0.0724
1.3000    0.0562
1.4000    0.0562
1.5000    0.0648
1.6000    0.0711
1.7000    0.0697
1.8000    0.0545
1.9000    0.0540
2.0000    0.0621
2.1000    0.0694
2.2000    0.0701
2.3000    0.0561
2.4000    0.0559
2.5000    0.0641
2.6000    0.0705
2.7000    0.0708
2.8000    0.0551
2.9000    0.0552
3.0000    0.0624
3.1000    0.0706
3.2000    0.0705
3.3000    0.0551
3.4000    0.0539
3.5000    0.0619
3.6000    0.0704
3.7000    0.0693
3.8000    0.0543
3.9000    0.0539
4.0000    0.0613
4.1000    0.0702
4.2000    0.0693
4.3000    0.0545
4.4000    0.0541
4.5000    0.0621
4.6000    0.0707
4.7000    0.0712
4.8000    0.0547
4.9000    0.0549
5.0000    0.0625
5.1000    0.0710
5.2000    0.0692
5.3000    0.0536
5.4000    0.0549
5.5000    0.0626
5.6000    0.0703
5.7000    0.0693
5.8000    0.0533
5.9000    0.0547
6.0000    0.0621
6.1000    0.0702
6.2000    0.0696
6.3000    0.0539
6.4000    0.0547
6.5000    0.0617
6.6000    0.0687
6.7000    0.0695
6.8000    0.0546
6.9000    0.0559
7.0000    0.0634
7.1000    0.0698
7.2000    0.0698
7.3000    0.0550
7.4000    0.0539
7.5000    0.0618
7.6000    0.0695
7.7000    0.0697
7.8000    0.0549
7.9000    0.0534
8.0000    0.0599
8.1000    0.0683
8.2000    0.0714
8.3000    0.0570
8.4000    0.0563
8.5000    0.0617
8.6000    0.0697
8.7000    0.0694
8.8000    0.0551
8.9000    0.0542
9.0000    0.0630
9.1000    0.0712
9.2000    0.0701
9.3000    0.0548
9.4000    0.0528
9.5000    0.0612
9.6000    0.0684
9.7000    0.0684
9.8000    0.0537
9.9000    0.0528
10.0000    0.0594
10.1000    0.0665
10.2000    0.0640
10.3000    0.0631
10.4000    0.0721
10.5000    0.0712
10.6000    0.0561
10.7000    0.0554
10.8000    0.0630
10.9000    0.0715
11.0000    0.0700
11.1000    0.0440
11.2000    0.0357
11.3000    0.0405
11.4000    0.0482
11.5000    0.0464
11.6000    0.0309
11.7000    0.0325
11.8000    0.0404
11.9000    0.0484
12.0000    0.0477
12.1000    0.0320
12.2000    0.0333
12.3000    0.0392
12.4000    0.0455
12.5000    0.0387
12.6000    0.0131
12.7000   -0.0035
12.8000   -0.0166
12.9000   -0.0325
13.0000   -0.0593
13.1000   -0.1051
13.2000   -0.1346
13.3000   -0.1542
13.4000   -0.1683
13.5000   -0.1869
13.6000   -0.2130
13.7000   -0.2163
13.8000   -0.2092
13.9000   -0.2006
14.0000   -0.2014
14.1000   -0.2187
14.2000   -0.2193
14.3000   -0.2137
14.4000   -0.2040
14.5000   -0.2028
14.6000   -0.2156
14.7000   -0.2154
14.8000   -0.2085
14.9000   -0.2015
15.0000   -0.2018
15.1000   -0.2173
15.2000   -0.2148
15.3000   -0.2046
15.4000   -0.1947
15.5000   -0.1965
15.6000   -0.2129
15.7000   -0.2119
15.8000   -0.2032
15.9000   -0.1931
16.0000   -0.1914
16.1000   -0.2061
16.2000   -0.2054
16.3000   -0.2014
16.4000   -0.1961
16.5000   -0.1995
16.6000   -0.2139
16.7000   -0.2077
16.8000   -0.1787
16.9000   -0.1017
17.0400    0.0347
17.1600    0.0067
17.2800   -0.0067
17.4000   -0.0116
17.5200   -0.0135
17.6400   -0.0104
17.7600   -0.0091
17.8800   -0.0075
18.0000   -0.0063
18.1200   -0.0039
18.2400   -0.0028
18.3600   -0.0029
18.4800   -0.0018
18.6000   -0.0011
18.7200   -0.0017
18.8400   -0.0014
18.9600   -0.0001
19.0800    0.0007
19.2000   -0.0003
19.3200   -0.0018
19.4400   -0.0005
19.5600   -0.0003
19.6800    0.0003
19.8000   -0.0006
19.9200   -0.0006
20.0400    0.0001
20.1600   -0.0003
20.2800    0.0003
20.4000   -0.0004
20.5200   -0.0008
20.6400    0.0004
20.7600   -0.0003
20.8800   -0.0002
21.0000   -0.0009
21.1200   -0.0007
21.2400   -0.0005
21.3600    0.0008
21.4800    0.0002
21.6000    0.0002
21.7200   -0.0006
21.8400   -0.0007
21.9600   -0.0009
22.0800   -0.0016
22.2000   -0.0005
22.3200   -0.0004
22.4400    0.0008
22.5600   -0.0004

==> matlabPlots/histograms/p_1.txt <==
0.9706    0.5942
0.9708    0.0893
0.9710    0.0528
0.9712    0.0317
0.9714    0.0543
0.9716    0.0283
0.9718    0.0117
0.9720    0.0126
0.9722    0.0308
0.9724    0.0077
0.9726    0.0061
0.9728    0.0115
0.9730    0.0126
0.9732    0.0085
0.9734    0.0024
0.9736    0.0045
0.9738    0.0028
0.9740    0.0023
0.9742    0.0023
0.9744    0.0013
0.9746    0.0014
0.9748    0.0016
0.9750    0.0013
0.9752    0.0029
0.9754    0.0017
0.9756    0.0017
0.9758    0.0011
0.9760    0.0015
0.9762    0.0011
0.9764    0.0013
0.9766    0.0015
0.9768    0.0013
0.9770    0.0019
0.9772    0.0033
0.9774    0.0018
0.9776    0.0003
0.9778    0.0001
0.9780    0.0001
0.9782    0.0003
0.9784         0
0.9786    0.0001
0.9788    0.0001
0.9790         0
0.9792         0
0.9794    0.0003
0.9796    0.0001
0.9798    0.0001
0.9800    0.0001
0.9802         0
0.9804         0
0.9806    0.0002
0.9808    0.0001
0.9810    0.0002
0.9812    0.0001
0.9814    0.0001
0.9816    0.0001
0.9818    0.0001
0.9820    0.0001
0.9822    0.0002
0.9824         0
0.9826    0.0003
0.9828    0.0001
0.9830    0.0001
0.9832    0.0002
0.9834    0.0003
0.9836    0.0001
0.9838    0.0003
0.9840    0.0003
0.9842    0.0001
0.9844    0.0003
0.9846    0.0001
0.9848    0.0003
0.9850    0.0001
0.9852    0.0003
0.9854    0.0003
0.9856    0.0003
0.9858    0.0005
0.9860         0
0.9862         0
0.9864         0
0.9866         0
0.9868         0
0.9870         0
0.9872         0
0.9874         0
0.9876         0
0.9878         0
0.9880         0
0.9882         0
0.9884         0
0.9886         0
0.9888         0
0.9890         0
0.9892         0
0.9894         0
0.9896         0
0.9898         0
0.9900         0
0.9902         0
0.9904         0
0.9906         0
0.9908         0
0.9910         0
0.9912         0
0.9914         0
0.9916         0
0.9918         0
0.9920         0
0.9922         0
0.9924         0
0.9926         0
0.9928         0
0.9930         0
0.9932         0
0.9934         0
0.9936         0
0.9938         0
0.9940         0
0.9942         0
0.9944         0
0.9946         0
0.9948         0
0.9950         0
0.9952         0
0.9954         0
0.9956         0
0.9958         0
0.9960         0
0.9962         0
0.9964         0
0.9966         0
0.9968         0
0.9970         0
0.9972         0
0.9974         0
0.9976         0
0.9978         0
0.9980         0
0.9982         0
0.9984         0
0.9986         0
0.9988         0
0.9990         0
0.9992         0
0.9994         0
0.9996         0
0.9998    0.0001

==> matlabPlots/histograms/p_2.txt <==
0.9688    0.5945
0.9690    0.0861
0.9692    0.0505
0.9694    0.0303
0.9696    0.0556
0.9698    0.0219
0.9700    0.0179
0.9702    0.0123
0.9704    0.0258
0.9706    0.0132
0.9708    0.0071
0.9710    0.0051
0.9712    0.0122
0.9714    0.0114
0.9716    0.0080
0.9718    0.0024
0.9720    0.0037
0.9722    0.0033
0.9724    0.0017
0.9726    0.0025
0.9728    0.0015
0.9730    0.0011
0.9732    0.0015
0.9734    0.0013
0.9736    0.0015
0.9738    0.0027
0.9740    0.0015
0.9742    0.0016
0.9744    0.0011
0.9746    0.0012
0.9748    0.0013
0.9750    0.0013
0.9752    0.0010
0.9754    0.0015
0.9756    0.0013
0.9758    0.0024
0.9760    0.0037
0.9762    0.0002
0.9764    0.0001
0.9766    0.0001
0.9768    0.0002
0.9770    0.0003
0.9772         0
0.9774    0.0001
0.9776    0.0001
0.9778         0
0.9780         0
0.9782    0.0003
0.9784    0.0001
0.9786    0.0001
0.9788         0
0.9790    0.0001
0.9792         0
0.9794         0
0.9796    0.0002
0.9798    0.0001
0.9800    0.0002
0.9802    0.0001
0.9804    0.0001
0.9806    0.0001
0.9808    0.0001
0.9810    0.0001
0.9812    0.0001
0.9814    0.0001
0.9816    0.0003
0.9818    0.0001
0.9820    0.0001
0.9822    0.0002
0.9824    0.0003
0.9826    0.0001
0.9828    0.0001
0.9830    0.0003
0.9832    0.0003
0.9834    0.0001
0.9836    0.0003
0.9838    0.0001
0.9840    0.0003
0.9842    0.0001
0.9844    0.0002
0.9846    0.0003
0.9848    0.0001
0.9850    0.0005
0.9852    0.0003
0.9854         0
0.9856         0
0.9858         0
0.9860         0
0.9862         0
0.9864         0
0.9866         0
0.9868         0
0.9870         0
0.9872         0
0.9874         0
0.9876         0
0.9878         0
0.9880         0
0.9882         0
0.9884         0
0.9886         0
0.9888         0
0.9890         0
0.9892         0
0.9894         0
0.9896         0
0.9898         0
0.9900         0
0.9902         0
0.9904         0
0.9906         0
0.9908         0
0.9910         0
0.9912         0
0.9914         0
0.9916         0
0.9918         0
0.9920         0
0.9922         0
0.9924         0
0.9926         0
0.9928         0
0.9930         0
0.9932         0
0.9934         0
0.9936         0
0.9938         0
0.9940         0
0.9942         0
0.9944         0
0.9946         0
0.9948         0
0.9950         0
0.9952         0
0.9954         0
0.9956         0
0.9958         0
0.9960         0
0.9962         0
0.9964         0
0.9966         0
0.9968         0
0.9970         0
0.9972         0
0.9974         0
0.9976         0
0.9978         0
0.9980         0
0.9982         0
0.9984         0
0.9986         0
0.9988         0
0.9990         0
0.9992         0
0.9994         0
0.9996         0
0.9998         0
1.0000    0.0001

==> matlabPlots/histograms/p_3.txt <==
0.9680    0.5229
0.9682    0.1189
0.9684    0.0586
0.9686    0.0349
0.9688    0.0510
0.9690    0.0327
0.9692    0.0272
0.9694    0.0173
0.9696    0.0151
0.9698    0.0271
0.9700    0.0067
0.9702    0.0054
0.9704    0.0064
0.9706    0.0163
0.9708    0.0076
0.9710    0.0051
0.9712    0.0023
0.9714    0.0043
0.9716    0.0022
0.9718    0.0019
0.9720    0.0021
0.9722    0.0013
0.9724    0.0009
0.9726    0.0017
0.9728    0.0013
0.9730    0.0020
0.9732    0.0021
0.9734    0.0015
0.9736    0.0016
0.9738    0.0010
0.9740    0.0012
0.9742    0.0013
0.9744    0.0011
0.9746    0.0011
0.9748    0.0013
0.9750    0.0013
0.9752    0.0021
0.9754    0.0041
0.9756    0.0001
0.9758    0.0003
0.9760    0.0001
0.9762    0.0001
0.9764    0.0003
0.9766    0.0001
0.9768         0
0.9770    0.0002
0.9772         0
0.9774         0
0.9776         0
0.9778    0.0003
0.9780    0.0001
0.9782    0.0001
0.9784    0.0001
0.9786         0
0.9788         0
0.9790    0.0001
0.9792    0.0001
0.9794    0.0002
0.9796    0.0001
0.9798    0.0001
0.9800    0.0001
0.9802         0
0.9804    0.0001
0.9806    0.0001
0.9808    0.0001
0.9810    0.0001
0.9812    0.0003
0.9814    0.0001
0.9816    0.0001
0.9818    0.0002
0.9820    0.0003
0.9822    0.0001
0.9824    0.0001
0.9826    0.0003
0.9828    0.0003
0.9830    0.0001
0.9832    0.0003
0.9834    0.0001
0.9836    0.0003
0.9838    0.0001
0.9840    0.0001
0.9842    0.0004
0.9844    0.0001
0.9846    0.0003
0.9848    0.0005
0.9850         0
0.9852         0
0.9854         0
0.9856         0
0.9858         0
0.9860         0
0.9862         0
0.9864         0
0.9866         0
0.9868         0
0.9870         0
0.9872         0
0.9874         0
0.9876         0
0.9878         0
0.9880         0
0.9882         0
0.9884         0
0.9886         0
0.9888         0
0.9890         0
0.9892         0
0.9894         0
0.9896         0
0.9898         0
0.9900         0
0.9902         0
0.9904         0
0.9906         0
0.9908         0
0.9910         0
0.9912         0
0.9914         0
0.9916         0
0.9918         0
0.9920         0
0.9922         0
0.9924         0
0.9926         0
0.9928         0
0.9930         0
0.9932         0
0.9934         0
0.9936         0
0.9938         0
0.9940         0
0.9942         0
0.9944         0
0.9946         0
0.9948         0
0.9950         0
0.9952         0
0.9954         0
0.9956         0
0.9958         0
0.9960         0
0.9962         0
0.9964         0
0.9966         0
0.9968         0
0.9970         0
0.9972         0
0.9974         0
0.9976         0
0.9978         0
0.9980         0
0.9982         0
0.9984         0
0.9986         0
0.9988         0
0.9990         0
0.9992         0
0.9994         0
0.9996         0
0.9998    0.0001

==> matlabPlots/histograms/p_4.txt <==
0.9680    0.4543
0.9682    0.1975
0.9684    0.0521
0.9686    0.0433
0.9688    0.0307
0.9690    0.0475
0.9692    0.0255
0.9694    0.0101
0.9696    0.0120
0.9698    0.0303
0.9700    0.0072
0.9702    0.0060
0.9704    0.0056
0.9706    0.0156
0.9708    0.0078
0.9710    0.0069
0.9712    0.0020
0.9714    0.0040
0.9716    0.0030
0.9718    0.0017
0.9720    0.0022
0.9722    0.0015
0.9724    0.0011
0.9726    0.0016
0.9728    0.0013
0.9730    0.0013
0.9732    0.0029
0.9734    0.0016
0.9736    0.0016
0.9738    0.0009
0.9740    0.0009
0.9742    0.0014
0.9744    0.0014
0.9746    0.0009
0.9748    0.0014
0.9750    0.0014
0.9752    0.0017
0.9754    0.0033
0.9756    0.0015
0.9758    0.0003
0.9760         0
0.9762    0.0001
0.9764    0.0002
0.9766    0.0002
0.9768         0
0.9770    0.0001
0.9772    0.0001
0.9774         0
0.9776         0
0.9778    0.0003
0.9780    0.0001
0.9782    0.0001
0.9784    0.0001
0.9786    0.0001
0.9788         0
0.9790    0.0001
0.9792    0.0001
0.9794    0.0001
0.9796    0.0002
0.9798    0.0001
0.9800    0.0001
0.9802    0.0001
0.9804    0.0001
0.9806    0.0001
0.9808    0.0001
0.9810    0.0001
0.9812    0.0003
0.9814    0.0001
0.9816    0.0001
0.9818    0.0001
0.9820    0.0002
0.9822    0.0003
0.9824    0.0001
0.9826    0.0003
0.9828    0.0003
0.9830    0.0001
0.9832    0.0003
0.9834    0.0001
0.9836    0.0003
0.9838    0.0002
0.9840    0.0001
0.9842    0.0003
0.9844    0.0003
0.9846    0.0003
0.9848    0.0005
0.9850         0
0.9852         0
0.9854         0
0.9856         0
0.9858         0
0.9860         0
0.9862         0
0.9864         0
0.9866         0
0.9868         0
0.9870         0
0.9872         0
0.9874         0
0.9876         0
0.9878         0
0.9880         0
0.9882         0
0.9884         0
0.9886         0
0.9888         0
0.9890         0
0.9892         0
0.9894         0
0.9896         0
0.9898         0
0.9900         0
0.9902         0
0.9904         0
0.9906         0
0.9908         0
0.9910         0
0.9912         0
0.9914         0
0.9916         0
0.9918         0
0.9920         0
0.9922         0
0.9924         0
0.9926         0
0.9928         0
0.9930         0
0.9932         0
0.9934         0
0.9936         0
0.9938         0
0.9940         0
0.9942         0
0.9944         0
0.9946         0
0.9948         0
0.9950         0
0.9952         0
0.9954         0
0.9956         0
0.9958         0
0.9960         0
0.9962         0
0.9964         0
0.9966         0
0.9968         0
0.9970         0
0.9972         0
0.9974         0
0.9976         0
0.9978         0
0.9980         0
0.9982         0
0.9984         0
0.9986         0
0.9988         0
0.9990         0
0.9992         0
0.9994         0
0.9996         0
0.9998    0.0001

==> matlabPlots/more_energy_front/ang_meas_x.txt <==
0 0.265712
0.12 1.51617
0.24 6.720382
0.36 -1.648845
0.48 -0.895238
0.6 0.395325
0.72 0.923163
0.84 1.128913
0.96 1.299963
1.08 1.036698
1.2 0.600385
1.32 0.692167
1.44 1.457091
1.56 2.510054
1.68 2.763034
1.8 4.953333
1.92 6.223436
2.04 7.470414
2.16 6.639748
2.28 2.003379
2.4 -3.973656
2.52 -7.746461
2.64 -8.21018
2.76 -6.504369
2.88 -4.178734
3 -2.418518
3.12 -0.894338
3.24 -0.538383
3.36 0.065188
3.48 -0.439849
3.6 -0.146223
3.72 -0.614431
3.84 -0.440766
3.96 -1.3124
4.08 -2.256812
4.2 -2.226538
4.32 -1.999457
4.44 -0.933305
4.56 -0.427126
4.68 0.43307
4.8 0.797361
4.92 0.571312
5.04 -0.042729
5.16 -0.316287
5.28 -0.383936
5.4 -0.049154
5.52 -0.328395
5.64 -0.011389
5.76 0.331774
5.88 -0.224417
6 0.253161
6.12 0.082512
6.24 -0.016264
6.36 0.077476
6.48 0.425084
6.6 -0.355326
6.72 -0.386959
6.84 -0.156866
6.96 0.320499
7.08 0.476315
7.2 0.063511
7.32 -0.026559
7.44 0.380664
7.56 0.108763
7.68 0.22797
7.8 0.853302
7.92 1.584856
8.04 3.819488
8.16 3.905007
8.28 -0.224998
8.4 -3.403498
8.52 -3.540859
8.64 -2.983777
8.76 -2.080275
8.88 -1.523099
9 -0.518618
9.12 -0.037789
9.24 -0.31942
9.36 -0.178794
9.48 -0.199091
9.6 -0.160424
9.72 0.02707
9.84 -0.059603
9.96 0.100038
10.08 0.671381
10.2 0.216374
10.32 0.019112
10.44 0.475157
10.56 1.203291
10.68 0.728685
10.8 1.759155
10.92 0.402718
11.04 -3.239619
11.16 -5.490022
11.28 -2.745476
11.4 -0.316969
11.52 0.578062
11.64 0.072744
11.76 -0.026693
11.88 0.221983
12 0.038002
12.12 0.169067
12.24 0.048594
12.36 -0.152731
12.48 -0.163194
12.6 0.317733
12.72 -0.009592
12.84 0.057938
12.96 -0.440431
13.08 -1.277586
13.2 -1.023739
13.32 0.435542
13.44 0.22996
13.56 -1.351598
13.68 1.003883
13.8 0.280648
13.92 2.185654
14.04 -1.617692
14.16 0.017633
14.28 0.072524
14.4 0.279739
14.52 0.964772
14.64 0.196952
14.76 0.044282
14.88 -0.891036
15 2.845641
15.12 -1.779185
15.24 0.000914
15.36 -0.965996
15.48 -0.92156
15.6 1.082591
15.72 1.204251
15.84 0.546573
15.96 0.264469
16.08 -0.416319
16.2 0.153385
16.32 -0.643234
16.44 0.341905
16.56 -2.817599
16.68 -11.365497
16.8 -17.154957
16.92 -14.022485
17.04 4.310412
17.16 5.929631
17.28 5.024596
17.4 2.222337
17.52 0.790806
17.64 0.480015
17.76 -0.605107
17.88 -0.496905
18 0.119544
18.12 0.160169
18.24 -0.018486
18.36 -0.245578
18.48 0.173994
18.6 0.444378
18.72 -0.071928
18.84 0.021079
18.96 0.32982
19.08 0.243921
19.2 -0.009294
19.32 -0.622758
19.44 0.006878
19.56 0.257724
19.68 0.179098
19.8 0.113244
19.92 -0.011607
20.04 -0.503316
20.16 -0.234028
20.28 -0.112937
20.4 0.111538
20.52 0.183889
20.64 0.12713
20.76 -0.284988
20.88 0.132955
21 -0.045871
21.12 0.090728
21.24 -0.287003
21.36 0.286699
21.48 0.103417
21.6 -0.069863
21.72 -0.365875
21.84 0.16251
21.96 0.411445
22.08 -0.20602
22.2 0.170556
22.32 0.273122
22.44 0.569122
22.56 -0.095634
22.68 -0.004442
22.8 0.086465
22.92 -0.317056
23.04 0.127419
23.16 0.05998
23.28 0.242804
23.4 0.083699
23.52 -0.121029
23.64 -0.26607
23.76 0.475961
23.88 0.152514
24 -0.292377
24.12 0.279236
24.24 0.172017
24.36 -0.271553
24.48 0.534246
24.6 -0.101403
24.72 -0.265555
24.84 0.211185
24.96 0.256316
25.08 -0.124079
25.2 0.158657
25.32 -0.149171
25.44 0.079053
25.56 -0.16051
25.68 -0.357038
25.8 -0.233085
25.92 0.627333
26.04 0.277394
26.16 0.324279
26.28 0.417118
26.4 -0.553204
26.52 -0.204024
26.64 0.2859
26.76 0.511419
26.88 0.017143
27 0.065137
27.12 0.018495
27.24 -0.106168
27.36 -0.269066
27.48 0.041484
27.6 -0.085909
27.72 -0.004239
27.84 0.346082
27.96 -0.412155


==> matlabPlots/more_energy_front/ang_meas_y.txt <==
0 -0.099488
0.12 11.255669
0.24 29.572923
0.36 1.104224
0.48 -27.013549
0.6 -20.259244
0.72 -8.060979
0.84 -1.529729
0.96 0.86108
1.08 0.924547
1.2 0.381426
1.32 0.409144
1.44 0.668056
1.56 0.933423
1.68 1.481683
1.8 1.545146
1.92 1.226945
2.04 -0.9797
2.16 -6.213128
2.28 -12.196238
2.4 -12.952946
2.52 -7.437686
2.64 0.017944
2.76 4.165177
2.88 4.816254
3 3.624757
3.12 2.047895
3.24 0.968225
3.36 0.126824
3.48 -0.020371
3.6 0.122782
3.72 -0.139636
3.84 0.065028
3.96 -0.165664
4.08 0.025728
4.2 0.448461
4.32 1.716194
4.44 1.590622
4.56 1.246966
4.68 1.115137
4.8 0.380164
4.92 0.319814
5.04 0.350144
5.16 -0.093519
5.28 -0.073129
5.4 -0.082617
5.52 0.116677
5.64 0.402152
5.76 0.134783
5.88 0.072841
6 -0.068722
6.12 0.016739
6.24 0.055625
6.36 -0.100507
6.48 0.0257
6.6 0.113481
6.72 -0.330104
6.84 -0.018706
6.96 0.298953
7.08 -0.082673
7.2 0.181886
7.32 0.70639
7.44 0.09632
7.56 0.011757
7.68 -1.048141
7.8 -2.933877
7.92 -8.038365
8.04 -14.533781
8.16 -13.31288
8.28 -1.838049
8.4 7.087764
8.52 8.825578
8.64 6.325134
8.76 4.300123
8.88 2.142999
9 1.402733
9.12 0.371898
9.24 0.525585
9.36 0.431508
9.48 0.180538
9.6 -0.077594
9.72 -0.367431
9.84 -0.607292
9.96 -0.143065
10.08 -0.476141
10.2 -0.559943
10.32 -0.456722
10.44 -1.073583
10.56 -0.789946
10.68 -0.157996
10.8 -0.577323
10.92 0.630312
11.04 2.584088
11.16 3.174991
11.28 2.123189
11.4 0.168672
11.52 -0.483278
11.64 -0.73005
11.76 0.19869
11.88 0.029543
12 0.198744
12.12 -0.15816
12.24 -0.418797
12.36 0.293157
12.48 0.201038
12.6 -0.083781
12.72 0.082459
12.84 -0.27457
12.96 -0.076111
13.08 0.55244
13.2 -0.232713
13.32 0.020844
13.44 0.189663
13.56 0.315461
13.68 1.854389
13.8 -0.559565
13.92 0.640567
14.04 0.183086
14.16 -0.280131
14.28 -1.201236
14.4 -0.305088
14.52 0.159934
14.64 0.319397
14.76 0.015987
14.88 0.888849
15 1.300619
15.12 -0.350758
15.24 -0.840283
15.36 -0.117024
15.48 -1.278778
15.6 0.32154
15.72 1.735723
15.84 0.017342
15.96 0.090172
16.08 0.317479
16.2 -1.147394
16.32 -0.135709
16.44 -1.909148
16.56 -4.069523
16.68 -13.947605
16.8 -21.588016
16.92 5.093774
17.04 26.747661
17.16 14.445515
17.28 5.247053
17.4 0.871637
17.52 -0.747959
17.64 -0.553558
17.76 -0.143472
17.88 0.015995
18 0.326068
18.12 -0.135541
18.24 -0.009254
18.36 -0.001669
18.48 -0.183373
18.6 0.001943
18.72 -0.112282
18.84 -0.022363
18.96 -0.249304
19.08 0.32117
19.2 -0.098423
19.32 -0.33888
19.44 0.307557
19.56 0.048447
19.68 0.374296
19.8 -0.245188
19.92 -0.102252
20.04 -0.406661
20.16 -0.169542
20.28 -0.254064
20.4 0.17837
20.52 0.182373
20.64 0.138439
20.76 -0.055563
20.88 -0.277183
21 0.027399
21.12 0.144327
21.24 -0.344759
21.36 -0.086343
21.48 0.343596
21.6 0.271454
21.72 -0.042235
21.84 -0.13924
21.96 -0.355093
22.08 -0.247567
22.2 0.028108
22.32 0.09068
22.44 -0.036676
22.56 0.199387
22.68 0.429572
22.8 -0.056305
22.92 -0.032535
23.04 -0.309846
23.16 -0.003802
23.28 -0.05237
23.4 -0.38521
23.52 -0.434946
23.64 0.216111
23.76 0.165648
23.88 -0.084637
24 0.177346
24.12 0.069073
24.24 0.210322
24.36 -0.107285
24.48 0.069642
24.6 0.017458
24.72 -0.44394
24.84 -0.176197
24.96 0.230674
25.08 -0.413672
25.2 0.001879
25.32 0.060843
25.44 0.151494
25.56 0.000543
25.68 -0.019589
25.8 -0.156594
25.92 0.277695
26.04 0.783398
26.16 -0.180419
26.28 -0.264673
26.4 -0.003479
26.52 0.157606
26.64 0.080334
26.76 -0.010491
26.88 -0.348086
27 -0.00049
27.12 -0.019734
27.24 -0.385943
27.36 -0.170552
27.48 -0.070781
27.6 -0.303137
27.72 0.153515
27.84 0.076786
27.96 -0.321943


==> matlabPlots/more_energy_front/ang_meas_z.txt <==
0 -0.309391
0.12 -3.174711
0.24 -13.489973
0.36 -14.425807
0.48 -14.408353
0.6 -14.259596
0.72 -14.289094
0.84 -14.429307
0.96 -14.212128
1.08 -14.031169
1.2 -14.003976
1.32 -13.98386
1.44 -13.982544
1.56 -14.106857
1.68 -13.902813
1.8 -14.204247
1.92 -13.610249
2.04 -14.046856
2.16 -14.154283
2.28 -14.372323
2.4 -13.995561
2.52 -13.79404
2.64 -13.727415
2.76 -13.576863
2.88 -14.017313
3 -13.938655
3.12 -14.185477
3.24 -13.873808
3.36 -14.330688
3.48 -14.398985
3.6 -14.095147
3.72 -14.180545
3.84 -13.448899
3.96 -14.050498
4.08 -14.257581
4.2 -14.050677
4.32 -13.92275
4.44 -13.873948
4.56 -14.132382
4.68 -14.181586
4.8 -13.967279
4.92 -13.898425
5.04 -14.325642
5.16 -13.94586
5.28 -14.338006
5.4 -14.082321
5.52 -14.255745
5.64 -13.718929
5.76 -14.119211
5.88 -14.180632
6 -13.907755
6.12 -14.074253
6.24 -13.908865
6.36 -14.001089
6.48 -14.173176
6.6 -13.816282
6.72 -14.018775
6.84 -14.175645
6.96 -14.180861
7.08 -14.330408
7.2 -14.078482
7.32 -14.174577
7.44 -13.844889
7.56 -13.942822
7.68 -14.236931
7.8 -13.918275
7.92 -13.928821
8.04 -14.155875
8.16 -13.767388
8.28 -14.317001
8.4 -14.1798
8.52 -14.210397
8.64 -13.823133
8.76 -13.801342
8.88 -14.255252
9 -14.046986
9.12 -13.994174
9.24 -14.147099
9.36 -13.855496
9.48 -14.291094
9.6 -14.302756
9.72 -13.852224
9.84 -14.104349
9.96 -14.092545
10.08 -14.248081
10.2 -14.04697
10.32 -13.584877
10.44 -13.963695
10.56 -14.044029
10.68 -14.016671
10.8 -13.951996
10.92 -13.824518
11.04 -14.152343
11.16 -14.282739
11.28 -14.212104
11.4 -14.030928
11.52 -14.126249
11.64 -14.192975
11.76 -13.90324
11.88 -14.042548
12 -14.212499
12.12 -14.31136
12.24 -13.976254
12.36 -14.290518
12.48 -14.232735
12.6 -13.845906
12.72 -13.982319
12.84 -13.777508
12.96 -8.720086
13.08 15.328556
13.2 21.812298
13.32 24.496004
13.44 14.432487
13.56 3.693338
13.68 7.228582
13.8 19.997626
13.92 23.853791
14.04 14.112968
14.16 3.212862
14.28 9.212964
14.4 20.77283
14.52 23.597418
14.64 12.658343
14.76 4.210949
14.88 9.452379
15 20.83976
15.12 23.70415
15.24 12.354911
15.36 3.575203
15.48 9.144515
15.6 20.959129
15.72 22.647626
15.84 12.96571
15.96 3.914706
16.08 8.882667
16.2 21.022877
16.32 23.063757
16.44 13.058285
16.56 3.120541
16.68 6.925748
16.8 17.308272
16.92 18.830634
17.04 8.36712
17.16 1.327935
17.28 -0.177855
17.4 -0.165025
17.52 -0.377105
17.64 -0.096155
17.76 -0.09968
17.88 0.030823
18 -0.023378
18.12 0.090129
18.24 0.044219
18.36 -0.226715
18.48 -0.028284
18.6 -0.190637
18.72 -0.038299
18.84 0.189706
18.96 -0.061663
19.08 0.038408
19.2 -0.147825
19.32 -0.057515
19.44 0.069186
19.56 0.036706
19.68 -0.046001
19.8 -0.085549
19.92 0.005515
20.04 -0.063161
20.16 0.008403
20.28 -0.156808
20.4 0.050791
20.52 0.195488
20.64 0.129941
20.76 0.13278
20.88 -0.294772
21 -0.151286
21.12 0.125762
21.24 0.15253
21.36 -0.015676
21.48 -0.001574
21.6 0.05271
21.72 -0.071255
21.84 -0.016876
21.96 -0.286097
22.08 -0.000155
22.2 0.01875
22.32 0.109628
22.44 0.170243
22.56 -0.33148
22.68 -0.031565
22.8 -0.432666
22.92 0.163597
23.04 -0.221461
23.16 -0.039543
23.28 0.062118
23.4 0.014818
23.52 0.016361
23.64 -0.095837
23.76 0.065792
23.88 -0.065048
24 0.195747
24.12 0.099809
24.24 0.396622
24.36 -0.143032
24.48 0.144515
24.6 0.047649
24.72 0.235962
24.84 0.26743
24.96 0.310254
25.08 -0.211899
25.2 -0.257384
25.32 -0.132345
25.44 -0.0778
25.56 -0.041543
25.68 -0.081377
25.8 -0.056701
25.92 0.211046
26.04 -0.279432
26.16 0.141118
26.28 0.298824
26.4 0.076519
26.52 -0.319519
26.64 -0.022268
26.76 0.006558
26.88 -0.174002
27 0.184631
27.12 -0.297337
27.24 -0.000119
27.36 0.00448
27.48 0.091043
27.6 -0.02444
27.72 0.1546
27.84 0.22801
27.96 -0.088867


==> matlabPlots/more_energy_front/att_meas_x.txt <==
0 0.024804
0.12 0.058974
0.24 0.696382
0.36 0.300559
0.48 -0.025639
0.6 -0.16078
0.72 -0.083074
0.84 0.057606
0.96 0.217467
1.08 0.312259
1.2 0.377507
1.32 0.469261
1.44 0.595203
1.56 0.835046
1.68 1.137383
1.8 1.59314
1.92 2.240076
2.04 3.092294
2.16 3.956845
2.28 4.462927
2.4 4.338786
2.52 3.625284
2.64 2.708658
2.76 1.927725
2.88 1.399074
3 1.098955
3.12 0.990872
3.24 0.94451
3.36 0.926519
3.48 0.910728
3.6 0.906657
3.72 0.891941
3.84 0.855783
3.96 0.786942
4.08 0.603949
4.2 0.359527
4.32 0.104972
4.44 -0.052548
4.56 -0.102825
4.68 -0.091597
4.8 -0.050752
4.92 -0.006882
5.04 0.050738
5.16 0.030595
5.28 -0.013394
5.4 -0.034638
5.52 -0.050607
5.64 -0.063716
5.76 -0.041526
5.88 -0.049696
6 -0.03808
6.12 -0.016537
6.24 -0.043174
6.36 -0.03323
6.48 -0.005277
6.6 -0.031257
6.72 -0.040274
6.84 -0.056514
6.96 -0.049204
7.08 -0.016478
7.2 0.006065
7.32 -0.002347
7.44 0.020652
7.56 0.003581
7.68 -0.003538
7.8 0.065264
7.92 0.227555
8.04 0.59268
8.16 1.174024
8.28 1.506544
8.4 1.41272
8.52 1.081514
8.64 0.763754
8.76 0.520605
8.88 0.361529
9 0.297305
9.12 0.274932
9.24 0.279916
9.36 0.258441
9.48 0.251063
9.6 0.2502
9.72 0.286191
9.84 0.320431
9.96 0.355589
10.08 0.422024
10.2 0.467112
10.32 0.553327
10.44 0.636498
10.56 0.744352
10.68 0.907954
10.8 1.118448
10.92 1.262146
11.04 1.105111
11.16 0.537456
11.28 0.075223
11.4 -0.079908
11.52 -0.071417
11.64 -0.009123
11.76 -0.00052
11.88 0.031866
12 0.032782
12.12 0.064195
12.24 0.055379
12.36 0.03686
12.48 0.012414
12.6 0.036546
12.72 0.053791
12.84 0.055758
12.96 0.045487
13.08 0.007547
13.2 -0.075188
13.32 -0.07718
13.44 0.006623
13.56 -0.163437
13.68 -0.245217
13.8 -0.207989
13.92 -0.037976
14.04 -0.018324
14.16 -0.104999
14.28 -0.073591
14.4 -0.090493
14.52 -0.001932
14.64 0.026764
14.76 0.034866
14.88 -0.068927
15 0.01811
15.12 0.138279
15.24 0.053768
15.36 0.042569
15.48 -0.086271
15.6 -0.09878
15.72 0.061998
15.84 0.148982
15.96 0.116585
16.08 0.097015
16.2 0.064859
16.32 0.076821
16.44 0.027166
16.56 -0.17909
16.68 -0.940113
16.8 -2.248446
16.92 -3.653241
17.04 -3.497118
17.16 -2.80484
17.28 -2.167084
17.4 -1.732233
17.52 -1.538419
17.64 -1.455378
17.76 -1.462875
17.88 -1.489729
18 -1.5286
18.12 -1.543062
18.24 -1.514647
18.36 -1.515175
18.48 -1.512885
18.6 -1.513791
18.72 -1.524867
18.84 -1.536125
18.96 -1.513614
19.08 -1.510685
19.2 -1.508977
19.32 -1.545006
19.44 -1.568077
19.56 -1.560551
19.68 -1.515892
19.8 -1.491224
19.92 -1.471185
20.04 -1.483058
20.16 -1.524003
20.28 -1.571089
20.4 -1.568926
20.52 -1.551549
20.64 -1.522772
20.76 -1.514057
20.88 -1.528278
21 -1.542191
21.12 -1.549782
21.24 -1.534299
21.36 -1.512923
21.48 -1.515894
21.6 -1.514655
21.72 -1.553396
21.84 -1.551566
21.96 -1.545798
22.08 -1.559957
22.2 -1.566853
22.32 -1.55534
22.44 -1.534435
22.56 -1.536991
22.68 -1.52977
22.8 -1.501997
22.92 -1.524919
23.04 -1.524513
23.16 -1.522655
23.28 -1.5001
23.4 -1.498135
23.52 -1.514016
23.64 -1.532165
23.76 -1.532312
23.88 -1.530972
24 -1.547273
24.12 -1.547879
24.24 -1.534839
24.36 -1.552168
24.48 -1.533771
24.6 -1.478959
24.72 -1.505227
24.84 -1.518613
24.96 -1.51047
25.08 -1.494267
25.2 -1.500196
25.32 -1.495218
25.44 -1.489645
25.56 -1.515077
25.68 -1.558014
25.8 -1.568146
25.92 -1.550269
26.04 -1.51338
26.16 -1.506642
26.28 -1.467227
26.4 -1.491262
26.52 -1.53251
26.64 -1.530591
26.76 -1.507256
26.88 -1.495058
27 -1.483242
27.12 -1.49052
27.24 -1.478633
27.36 -1.492309
27.48 -1.517766
27.6 -1.528878
27.72 -1.556571
27.84 -1.529034
27.96 -1.551108


==> matlabPlots/more_energy_front/att_meas_y.txt <==
0 0.0062
0.12 0.170466
0.24 4.784237
0.36 6.790808
0.48 4.77117
0.6 1.837521
0.72 0.266609
0.84 -0.210724
0.96 -0.205428
1.08 -0.078387
1.2 0.034441
1.32 0.092869
1.44 0.164826
1.56 0.289585
1.68 0.47538
1.8 0.72716
1.92 0.973569
2.04 1.102644
2.16 0.767002
2.28 -0.248567
2.4 -1.682171
2.52 -2.806776
2.64 -3.111746
2.76 -2.73754
2.88 -2.122745
3 -1.576002
3.12 -1.22198
3.24 -1.001722
3.36 -0.884438
3.48 -0.836898
3.6 -0.78052
3.72 -0.761881
3.84 -0.758886
3.96 -0.751567
4.08 -0.740099
4.2 -0.69126
4.32 -0.558857
4.44 -0.378793
4.56 -0.236679
4.68 -0.103344
4.8 -0.046662
4.92 -0.000433
5.04 0.022893
5.16 0.047281
5.28 0.053871
5.4 0.046951
5.52 0.068866
5.64 0.059501
5.76 0.063956
5.88 0.038969
6 0.016437
6.12 -0.000347
6.24 0.008711
6.36 0.017305
6.48 0.004844
6.6 0.018656
6.72 0.014737
6.84 0.018196
6.96 0.039004
7.08 0.034269
7.2 0.061455
7.32 0.11811
7.44 0.156261
7.56 0.167182
7.68 0.107479
7.8 -0.108006
7.92 -0.810967
8.04 -2.190369
8.16 -3.949565
8.28 -4.775505
8.4 -4.288904
8.52 -3.186349
8.64 -2.225198
8.76 -1.58806
8.88 -1.223823
9 -1.004564
9.12 -0.881782
9.24 -0.798803
9.36 -0.757432
9.48 -0.703185
9.6 -0.701342
9.72 -0.692529
9.84 -0.742639
9.96 -0.762319
10.08 -0.780129
10.2 -0.822298
10.32 -0.851334
10.44 -0.890595
10.56 -0.949283
10.68 -0.979056
10.8 -1.006657
10.92 -0.968696
11.04 -0.741343
11.16 -0.302005
11.28 0.03866
11.4 0.157846
11.52 0.131399
11.64 0.092551
11.76 0.067453
11.88 0.088251
12 0.12583
12.12 0.148398
12.24 0.12313
12.36 0.10074
12.48 0.093904
12.6 0.088774
12.72 0.082759
12.84 0.0633
12.96 0.033633
13.08 -0.013973
13.2 -0.002168
13.32 -0.044229
13.44 -0.077294
13.56 -0.061862
13.68 -0.031025
13.8 0.056432
13.92 0.052744
14.04 0.10422
14.16 0.134378
14.28 -0.009027
14.4 -0.086217
14.52 -0.11055
14.64 -0.138687
14.76 -0.145592
14.88 -0.122377
15 -0.053288
15.12 0.096638
15.24 0.056481
15.36 0.047342
15.48 -0.118904
15.6 -0.19964
15.72 -0.026603
15.84 0.081879
15.96 0.100171
16.08 0.017527
16.2 0.011035
16.32 -0.070147
16.44 -0.238992
16.56 -0.590032
16.68 -1.544407
16.8 -3.589744
16.92 -4.454011
17.04 -1.231758
17.16 1.226858
17.28 2.260352
17.4 2.54577
17.52 2.53953
17.64 2.478846
17.76 2.409404
17.88 2.376086
18 2.366266
18.12 2.387393
18.24 2.406884
18.36 2.408352
18.48 2.40218
18.6 2.383914
18.72 2.370872
18.84 2.365325
18.96 2.358536
19.08 2.367009
19.2 2.354281
19.32 2.327735
19.44 2.334572
19.56 2.333239
19.68 2.357146
19.8 2.367876
19.92 2.386792
20.04 2.379027
20.16 2.379534
20.28 2.354812
20.4 2.358466
20.52 2.363971
20.64 2.36914
20.76 2.355012
20.88 2.323983
21 2.311958
21.12 2.31023
21.24 2.311974
21.36 2.312379
21.48 2.340121
21.6 2.365336
21.72 2.371363
21.84 2.381862
21.96 2.362449
22.08 2.332058
22.2 2.324192
22.32 2.327803
22.44 2.320106
22.56 2.318348
22.68 2.347742
22.8 2.389691
22.92 2.393664
23.04 2.376027
23.16 2.349267
23.28 2.350024
23.4 2.341815
23.52 2.336732
23.64 2.340245
23.76 2.351705
23.88 2.344304
24 2.354261
24.12 2.350953
24.24 2.368857
24.36 2.379424
24.48 2.39183
24.6 2.40113
24.72 2.376161
24.84 2.350637
24.96 2.360358
25.08 2.357773
25.2 2.342075
25.32 2.3463
25.44 2.375265
25.56 2.38701
25.68 2.377994
25.8 2.35934
25.92 2.356345
26.04 2.380829
26.16 2.416383
26.28 2.40111
26.4 2.395932
26.52 2.383204
26.64 2.378557
26.76 2.385855
26.88 2.375491
27 2.387895
27.12 2.387713
27.24 2.391849
27.36 2.389159
27.48 2.368512
27.6 2.340888
27.72 2.327908
27.84 2.347883
27.96 2.326187


==> matlabPlots/more_energy_front/att_meas_z.txt <==
0 0.001071
0.12 -0.074423
0.24 -1.404165
0.36 -3.201331
0.48 -4.944419
0.6 -6.670458
0.72 -8.401184
0.84 -10.125246
0.96 -11.837045
1.08 -13.550956
1.2 -15.23534
1.32 -16.945759
1.44 -18.626305
1.56 -20.315938
1.68 -21.997845
1.8 -23.679173
1.92 -25.352374
2.04 -27.029523
2.16 -28.740344
2.28 -30.510579
2.4 -32.314727
2.52 -34.088146
2.64 -35.799502
2.76 -37.462771
2.88 -39.125624
3 -40.792147
3.12 -42.481509
3.24 -44.147674
3.36 -45.83785
3.48 -47.526619
3.6 -49.207979
3.72 -50.897588
3.84 -52.576646
3.96 -54.260282
4.08 -55.948736
4.2 -57.653813
4.32 -59.326555
4.44 -61.018136
4.56 -62.707095
4.68 -64.391035
4.8 -66.08651
4.92 -67.747004
5.04 -69.429204
5.16 -71.103
5.28 -72.799763
5.4 -74.49176
5.52 -76.175779
5.64 -77.853894
5.76 -79.54104
5.88 -81.241203
6 -82.931201
6.12 -84.631748
6.24 -86.301072
6.36 -87.988164
6.48 -89.678075
6.6 -91.356282
6.72 -93.043274
6.84 -94.728364
6.96 -96.417689
7.08 -98.110531
7.2 -99.800058
7.32 -101.489342
7.44 -103.172749
7.56 -104.870673
7.68 -106.540588
7.8 -108.225208
7.92 -109.908144
8.04 -111.603475
8.16 -113.322343
8.28 -115.037337
8.4 -116.733035
8.52 -118.415201
8.64 -120.06367
8.76 -121.727104
8.88 -123.403604
9 -125.078215
9.12 -126.7774
9.24 -128.463017
9.36 -130.150922
9.48 -131.850224
9.6 -133.542326
9.72 -135.224626
9.84 -136.913008
9.96 -138.601216
10.08 -140.288855
10.2 -141.968395
10.32 -143.645608
10.44 -145.327595
10.56 -147.015379
10.68 -148.6937
10.8 -150.375407
10.92 -152.070885
11.04 -153.74475
11.16 -155.442059
11.28 -157.116165
11.4 -158.813885
11.52 -160.496285
11.64 -162.187054
11.76 -163.872385
11.88 -165.559384
12 -167.242766
12.12 -168.931578
12.24 -170.618217
12.36 -172.301822
12.48 -173.979493
12.6 -175.654782
12.72 -177.336829
12.84 -179.024015
12.96 -179.941429
13.08 -178.432677
13.2 -176.223776
13.32 -174.197033
13.44 -172.413993
13.56 -170.946208
13.68 -169.495737
13.8 -167.752407
13.92 -165.859361
14.04 -164.095673
14.16 -162.607427
14.28 -161.087809
14.4 -159.337968
14.52 -157.467918
14.64 -155.701141
14.76 -154.210488
14.88 -152.630101
15 -150.853589
15.12 -148.889038
15.24 -147.225325
15.36 -145.741201
15.48 -144.201903
15.6 -142.369029
15.72 -140.502133
15.84 -138.82052
15.96 -137.357983
16.08 -135.809037
16.2 -133.974609
16.32 -132.055712
16.44 -130.37691
16.56 -128.950572
16.68 -127.525169
16.8 -125.851066
16.92 -124.183025
17.04 -123.312106
17.16 -123.091756
17.28 -123.096875
17.4 -123.14239
17.52 -123.18457
17.64 -123.213752
17.76 -123.239419
17.88 -123.255627
18 -123.274473
18.12 -123.279047
18.24 -123.277711
18.36 -123.282563
18.48 -123.287402
18.6 -123.283065
18.72 -123.280093
18.84 -123.276999
18.96 -123.274365
19.08 -123.273496
19.2 -123.278933
19.32 -123.286418
19.44 -123.28939
19.56 -123.285386
19.68 -123.282797
19.8 -123.28591
19.92 -123.284455
20.04 -123.296158
20.16 -123.306135
20.28 -123.311847
20.4 -123.299277
20.52 -123.300605
20.64 -123.305292
20.76 -123.303577
20.88 -123.30702
21 -123.294262
21.12 -123.289544
21.24 -123.29119
21.36 -123.29708
21.48 -123.295172
21.6 -123.286564
21.72 -123.288709
21.84 -123.294543
21.96 -123.297539
22.08 -123.299352
22.2 -123.295113
22.32 -123.293485
22.44 -123.288531
22.56 -123.291446
22.68 -123.287763
22.8 -123.291078
22.92 -123.287509
23.04 -123.287688
23.16 -123.280122
23.28 -123.2768
23.4 -123.282938
23.52 -123.288693
23.64 -123.289411
23.76 -123.2906
23.88 -123.291504
24 -123.293069
24.12 -123.292716
24.24 -123.290885
24.36 -123.291404
24.48 -123.286627
24.6 -123.286487
24.72 -123.289911
24.84 -123.294174
24.96 -123.289946
25.08 -123.292516
25.2 -123.291391
25.32 -123.293731
25.44 -123.29554
25.56 -123.289146
25.68 -123.285672
25.8 -123.294082
25.92 -123.295264
26.04 -123.291143
26.16 -123.288743
26.28 -123.277163
26.4 -123.278965
26.52 -123.284069
26.64 -123.281415
26.76 -123.291457
26.88 -123.294923
27 -123.286282
27.12 -123.29297
27.24 -123.292165
27.36 -123.299999
27.48 -123.296801
27.6 -123.297955
27.72 -123.303921
27.84 -123.296988
27.96 -123.301195


==> matlabPlots/more_energy_front/norm_vel.txt <==
0 0.000288
0.12 0.191828
0.24 0.430739
0.36 0.57188
0.48 0.62487
0.6 0.633974
0.72 0.63173
0.84 0.629791
0.96 0.629929
1.08 0.631373
1.2 0.633719
1.32 0.636979
1.44 0.64121
1.56 0.647198
1.68 0.656035
1.8 0.669531
1.92 0.689579
2.04 0.716312
2.16 0.745414
2.28 0.764988
2.4 0.763506
2.52 0.743304
2.64 0.717581
2.76 0.695988
2.88 0.680368
3 0.670082
3.12 0.663582
3.24 0.659466
3.36 0.657063
3.48 0.655789
3.6 0.655416
3.72 0.655777
3.84 0.656116
3.96 0.655755
4.08 0.653393
4.2 0.648456
4.32 0.641715
4.44 0.634857
4.56 0.629515
4.68 0.6259
4.8 0.623828
4.92 0.622823
5.04 0.622282
5.16 0.622096
5.28 0.621972
5.4 0.621868
5.52 0.621911
5.64 0.621849
5.76 0.621892
5.88 0.621863
6 0.621842
6.12 0.621896
6.24 0.621851
6.36 0.621914
6.48 0.621919
6.6 0.621943
6.72 0.622075
6.84 0.622202
6.96 0.622555
7.08 0.623092
7.2 0.62401
7.32 0.62561
7.44 0.627877
7.56 0.630908
7.68 0.63368
7.8 0.633095
7.92 0.621546
8.04 0.585333
8.16 0.510906
8.28 0.414777
8.4 0.32873
8.52 0.263339
8.64 0.215127
8.76 0.178523
8.88 0.148397
9 0.122835
9.12 0.100839
9.24 0.080655
9.36 0.062907
9.48 0.045488
9.6 0.028985
9.72 0.01715
9.84 0.013721
9.96 0.027334
10.08 0.042585
10.2 0.059862
10.32 0.079317
10.44 0.099766
10.56 0.123235
10.68 0.149885
10.8 0.180379
10.92 0.213044
11.04 0.241208
11.16 0.256676
11.28 0.260443
11.4 0.260153
11.52 0.259273
11.64 0.258377
11.76 0.258041
11.88 0.257868
12 0.257988
12.12 0.258524
12.24 0.258952
12.36 0.25962
12.48 0.260044
12.6 0.26039
12.72 0.260764
12.84 0.260816
12.96 0.261004
13.08 0.260953
13.2 0.260866
13.32 0.260909
13.44 0.260682
13.56 0.260671
13.68 0.260475
13.8 0.260326
13.92 0.260321
14.04 0.260112
14.16 0.260117
14.28 0.25994
14.4 0.259765
14.52 0.259764
14.64 0.25951
14.76 0.259471
14.88 0.259252
15 0.259037
15.12 0.258964
15.24 0.25867
15.36 0.258609
15.48 0.258446
15.6 0.258323
15.72 0.258525
15.84 0.258613
15.96 0.25906
16.08 0.259432
16.2 0.259664
16.32 0.259296
16.44 0.256178
16.56 0.246341
16.68 0.217865
16.8 0.151738
16.92 0.057691
17.04 0.000322
17.16 0
17.28 0
17.4 0
17.52 0
17.64 0
17.76 0
17.88 0
18 0
18.12 0
18.24 0
18.36 0
18.48 0
18.6 0
18.72 0
18.84 0
18.96 0
19.08 0
19.2 0
19.32 0
19.44 0
19.56 0
19.68 0
19.8 0
19.92 0
20.04 0
20.16 0
20.28 0
20.4 0
20.52 0
20.64 0
20.76 0
20.88 0
21 0
21.12 0
21.24 0
21.36 0
21.48 0
21.6 0
21.72 0
21.84 0
21.96 0
22.08 0
22.2 0
22.32 0
22.44 0
22.56 0
22.68 0
22.8 0
22.92 0
23.04 0
23.16 0
23.28 0
23.4 0
23.52 0
23.64 0
23.76 0
23.88 0
24 0
24.12 0
24.24 0
24.36 0
24.48 0
24.6 0
24.72 0
24.84 0
24.96 0
25.08 0
25.2 0
25.32 0
25.44 0
25.56 0
25.68 0
25.8 0
25.92 0
26.04 0
26.16 0
26.28 0
26.4 0
26.52 0
26.64 0
26.76 0
26.88 0
27 0
27.12 0
27.24 0
27.36 0
27.48 0
27.6 0
27.72 0
27.84 0
27.96 0


==> matlabPlots/more_energy_front/pos_meas_x.txt <==
0 -1.799796
0.12 -1.798707
0.24 -1.788499
0.36 -1.772184
0.48 -1.752635
0.6 -1.732084
0.72 -1.711183
0.84 -1.690256
0.96 -1.668556
1.08 -1.646091
1.2 -1.62286
1.32 -1.598425
1.44 -1.573125
1.56 -1.545859
1.68 -1.516294
1.8 -1.483499
1.92 -1.446162
2.04 -1.402492
2.16 -1.350571
2.28 -1.289371
2.4 -1.219951
2.52 -1.145029
2.64 -1.067445
2.76 -0.988937
2.88 -0.910241
3 -0.831542
3.12 -0.752869
3.24 -0.674146
3.36 -0.595443
3.48 -0.516718
3.6 -0.438007
3.72 -0.359307
3.84 -0.280833
3.96 -0.202584
4.08 -0.124863
4.2 -0.047314
4.32 0.027943
4.44 0.102858
4.56 0.176923
4.68 0.250404
4.8 0.324081
4.92 0.395711
5.04 0.468273
5.16 0.541626
5.28 0.615071
5.4 0.688244
5.52 0.761182
5.64 0.83393
5.76 0.906545
5.88 0.979182
6 1.051817
6.12 1.125085
6.24 1.197194
6.36 1.269979
6.48 1.34279
6.6 1.415643
6.72 1.488495
6.84 1.561334
6.96 1.634202
7.08 1.707209
7.2 1.780228
7.32 1.853401
7.44 1.926892
7.56 2.001225
7.68 2.074688
7.8 2.148921
7.92 2.222566
8.04 2.293572
8.16 2.357847
8.28 2.41147
8.4 2.453837
8.52 2.487395
8.64 2.513521
8.76 2.534981
8.88 2.552888
9 2.567664
9.12 2.579735
9.24 2.589293
9.36 2.596598
9.48 2.601838
9.6 2.605144
9.72 2.606555
9.84 2.606078
9.96 2.603836
10.08 2.599728
10.2 2.593713
10.32 2.585618
10.44 2.57522
10.56 2.562187
10.68 2.546254
10.8 2.526935
10.92 2.503642
11.04 2.477095
11.16 2.447412
11.28 2.417224
11.4 2.386608
11.52 2.356052
11.64 2.32555
11.76 2.29503
11.88 2.264469
12 2.233932
12.12 2.203342
12.24 2.172591
12.36 2.141871
12.48 2.11128
12.6 2.080162
12.72 2.048824
12.84 2.017484
12.96 1.986249
13.08 1.955067
13.2 1.924047
13.32 1.89301
13.44 1.86192
13.56 1.830836
13.68 1.799659
13.8 1.768392
13.92 1.73712
14.04 1.705876
14.16 1.674746
14.28 1.643676
14.4 1.612629
14.52 1.581593
14.64 1.550612
14.76 1.519571
14.88 1.488519
15 1.457446
15.12 1.426523
15.24 1.395619
15.36 1.364629
15.48 1.333678
15.6 1.302685
15.72 1.271525
15.84 1.240379
15.96 1.209334
16.08 1.17823
16.2 1.147409
16.32 1.116277
16.44 1.084837
16.56 1.054581
16.68 1.026334
16.8 1.003371
16.92 0.990028
17.04 0.987683
17.16 0.988449
17.28 0.989038
17.4 0.989389
17.52 0.989582
17.64 0.989645
17.76 0.989706
17.88 0.989748
18 0.98984
18.12 0.989907
18.24 0.989868
18.36 0.989765
18.48 0.9897
18.6 0.989711
18.72 0.989774
18.84 0.989794
18.96 0.989779
19.08 0.989761
19.2 0.989825
19.32 0.989891
19.44 0.989959
19.56 0.989943
19.68 0.989941
19.8 0.990002
19.92 0.990031
20.04 0.990019
20.16 0.989979
20.28 0.989986
20.4 0.989978
20.52 0.989959
20.64 0.989916
20.76 0.989833
20.88 0.989783
21 0.989795
21.12 0.989738
21.24 0.989702
21.36 0.989714
21.48 0.989769
21.6 0.989878
21.72 0.989924
21.84 0.989945
21.96 0.989971
22.08 0.990019
22.2 0.990044
22.32 0.990036
22.44 0.990051
22.56 0.990067
22.68 0.990078
22.8 0.99012
22.92 0.990148
23.04 0.990161
23.16 0.990103
23.28 0.989998
23.4 0.989912
23.52 0.989852
23.64 0.989821
23.76 0.98986
23.88 0.989956
24 0.990032
24.12 0.990033
24.24 0.98998
24.36 0.989905
24.48 0.989906
24.6 0.989921
24.72 0.989881
24.84 0.989875
24.96 0.98988
25.08 0.989915
25.2 0.989965
25.32 0.990014
25.44 0.990081
25.56 0.990093
25.68 0.990075
25.8 0.990065
25.92 0.990078
26.04 0.990152
26.16 0.990175
26.28 0.99018
26.4 0.990159
26.52 0.990173
26.64 0.990154
26.76 0.990113
26.88 0.990062
27 0.990015
27.12 0.990038
27.24 0.990087
27.36 0.990224
27.48 0.990334
27.6 0.990385
27.72 0.990346
27.84 0.990326
27.96 0.990273


==> matlabPlots/more_energy_front/pos_meas_y.txt <==
0 -0.000148
0.12 0.00173
0.24 0.02966
0.36 0.087633
0.48 0.159534
0.6 0.234426
0.72 0.309104
0.84 0.382101
0.96 0.455833
1.08 0.529703
1.2 0.603309
1.32 0.677001
1.44 0.749101
1.56 0.821634
1.68 0.894085
1.8 0.966549
1.92 1.038991
2.04 1.111156
2.16 1.181977
2.28 1.249137
2.4 1.309371
2.52 1.360128
2.64 1.400797
2.76 1.432618
2.88 1.45724
3 1.476125
3.12 1.490353
3.24 1.500595
3.36 1.507328
3.48 1.510758
3.6 1.511049
3.72 1.508231
3.84 1.502342
3.96 1.493476
4.08 1.481981
4.2 1.468187
4.32 1.453139
4.44 1.437164
4.56 1.420818
4.68 1.404402
4.8 1.387898
4.92 1.371864
5.04 1.355517
5.16 1.338889
5.28 1.322248
5.4 1.305674
5.52 1.289193
5.64 1.272677
5.76 1.256172
5.88 1.2397
6 1.223257
6.12 1.206717
6.24 1.190435
6.36 1.173918
6.48 1.15746
6.6 1.140996
6.72 1.124491
6.84 1.108039
6.96 1.091633
7.08 1.075243
7.2 1.058786
7.32 1.042268
7.44 1.025721
7.56 1.009149
7.68 0.99291
7.8 0.976613
7.92 0.960368
8.04 0.944303
8.16 0.928813
8.28 0.914378
8.4 0.901306
8.52 0.889537
8.64 0.87939
8.76 0.870355
8.88 0.862211
9 0.855052
9.12 0.848811
9.24 0.843477
9.36 0.838964
9.48 0.835325
9.6 0.832477
9.72 0.830392
9.84 0.829043
9.96 0.828481
10.08 0.828594
10.2 0.829346
10.32 0.83087
10.44 0.83316
10.56 0.836236
10.68 0.840064
10.8 0.844692
10.92 0.850124
11.04 0.856021
11.16 0.862357
11.28 0.868591
11.4 0.874681
11.52 0.880543
11.64 0.886154
11.76 0.891471
11.88 0.896491
12 0.901215
12.12 0.905748
12.24 0.910085
12.36 0.914186
12.48 0.91802
12.6 0.921707
12.72 0.925208
12.84 0.928516
12.96 0.931617
13.08 0.934612
13.2 0.937522
13.32 0.940253
13.44 0.942826
13.56 0.945099
13.68 0.947232
13.8 0.949438
13.92 0.951633
14.04 0.953632
14.16 0.955553
14.28 0.95747
14.4 0.959286
14.52 0.961042
14.64 0.962669
14.76 0.964173
14.88 0.965549
15 0.966894
15.12 0.967886
15.24 0.968966
15.36 0.970134
15.48 0.971365
15.6 0.972612
15.72 0.973713
15.84 0.974752
15.96 0.975737
16.08 0.976762
16.2 0.977729
16.32 0.978796
16.44 0.979843
16.56 0.980931
16.68 0.982296
16.8 0.984656
16.92 0.988477
17.04 0.991087
17.16 0.990869
17.28 0.990661
17.4 0.990506
17.52 0.990397
17.64 0.990301
17.76 0.990192
17.88 0.990062
18 0.989949
18.12 0.989866
18.24 0.989809
18.36 0.989786
18.48 0.989815
18.6 0.989879
18.72 0.989936
18.84 0.98997
18.96 0.990016
19.08 0.990015
19.2 0.989969
19.32 0.989934
19.44 0.989932
19.56 0.989923
19.68 0.98995
19.8 0.989964
19.92 0.989991
20.04 0.989945
20.16 0.989906
20.28 0.989926
20.4 0.989928
20.52 0.989952
20.64 0.989991
20.76 0.990012
20.88 0.990064
21 0.990082
21.12 0.990066
21.24 0.990023
21.36 0.990018
21.48 0.990003
21.6 0.990021
21.72 0.990031
21.84 0.990031
21.96 0.990037
22.08 0.990072
22.2 0.990109
22.32 0.990117
22.44 0.990092
22.56 0.990047
22.68 0.989974
22.8 0.989911
22.92 0.989885
23.04 0.989907
23.16 0.989881
23.28 0.989838
23.4 0.989816
23.52 0.98984
23.64 0.989928
23.76 0.98998
23.88 0.989947
24 0.989932
24.12 0.989928
24.24 0.989925
24.36 0.989916
24.48 0.989945
24.6 0.989978
24.72 0.989982
24.84 0.989928
24.96 0.989873
25.08 0.989874
25.2 0.989898
25.32 0.989888
25.44 0.989854
25.56 0.989823
25.68 0.989796
25.8 0.98977
25.92 0.989783
26.04 0.989814
26.16 0.989853
26.28 0.989892
26.4 0.989913
26.52 0.989883
26.64 0.989808
26.76 0.989788
26.88 0.98977
27 0.989725
27.12 0.989743
27.24 0.989864
27.36 0.989975
27.48 0.990033
27.6 0.990059
27.72 0.990092
27.84 0.990077
27.96 0.990042


==> matlabPlots/more_energy_front/pos_meas_z.txt <==
0 0.996783
0.12 0.996074
0.24 0.99623
0.36 0.995509
0.48 0.995335
0.6 0.995979
0.72 0.997032
0.84 0.998018
0.96 0.998692
1.08 0.99903
1.2 0.99934
1.32 0.999852
1.44 1.000278
1.56 1.000412
1.68 1.000291
1.8 1.000117
1.92 1.0001
2.04 1.000197
2.16 1.000191
2.28 1.000027
2.4 0.999926
2.52 1.000006
2.64 1.000156
2.76 1.000105
2.88 0.99993
3 0.999858
3.12 1.000037
3.24 1.000277
3.36 1.00026
3.48 1.00007
3.6 0.999978
3.72 1.000045
3.84 1.000162
3.96 1.000128
4.08 0.999924
4.2 0.999807
4.32 0.999752
4.44 0.999862
4.56 0.999835
4.68 0.999659
4.8 0.999504
4.92 0.999591
5.04 0.999774
5.16 0.999798
5.28 0.999629
5.4 0.999481
5.52 0.999452
5.64 0.999672
5.76 0.999743
5.88 0.999605
6 0.99957
6.12 0.999631
6.24 0.999738
6.36 0.999643
6.48 0.999384
6.6 0.999248
6.72 0.99927
6.84 0.999277
6.96 0.999093
7.08 0.998843
7.2 0.998802
7.32 0.998925
7.44 0.999161
7.56 0.999178
7.68 0.999067
7.8 0.998985
7.92 0.999005
8.04 0.999
8.16 0.998869
8.28 0.99871
8.4 0.998751
8.52 0.998927
8.64 0.999034
8.76 0.998921
8.88 0.998673
9 0.998477
9.12 0.998496
9.24 0.998683
9.36 0.998677
9.48 0.998456
9.6 0.998198
9.72 0.998137
9.84 0.998209
9.96 0.998223
10.08 0.998108
10.2 0.998127
10.32 0.998208
10.44 0.998213
10.56 0.998099
10.68 0.997825
10.8 0.997694
10.92 0.997713
11.04 0.997753
11.16 0.997694
11.28 0.997581
11.4 0.997487
11.52 0.997582
11.64 0.997743
11.76 0.997849
11.88 0.997669
12 0.997432
12.12 0.997333
12.24 0.997339
12.36 0.997218
12.48 0.996946
12.6 0.996704
12.72 0.996709
12.84 0.996861
12.96 0.996845
13.08 0.991337
13.2 0.987781
13.32 0.98649
13.44 0.986594
13.56 0.986908
13.68 0.987378
13.8 0.987753
13.92 0.988182
14.04 0.988664
14.16 0.989388
14.28 0.988804
14.4 0.988289
14.52 0.988008
14.64 0.988388
14.76 0.988569
14.88 0.988854
15 0.989045
15.12 0.988675
15.24 0.988488
15.36 0.988348
15.48 0.988074
15.6 0.988381
15.72 0.988835
15.84 0.989277
15.96 0.989187
16.08 0.989124
16.2 0.989387
16.32 0.989692
16.44 0.989792
16.56 0.989803
16.68 0.989008
16.8 0.98914
16.92 0.992502
17.04 0.995278
17.16 0.995993
17.28 0.996273
17.4 0.996341
17.52 0.996373
17.64 0.996483
17.76 0.996644
17.88 0.996791
18 0.996867
18.12 0.996856
18.24 0.99683
18.36 0.996838
18.48 0.996808
18.6 0.996837
18.72 0.996796
18.84 0.996965
18.96 0.997095
19.08 0.997162
19.2 0.997161
19.32 0.99715
19.44 0.997095
19.56 0.997051
19.68 0.997012
19.8 0.996936
19.92 0.997002
20.04 0.99709
20.16 0.99719
20.28 0.997192
20.4 0.997125
20.52 0.9971
20.64 0.997052
20.76 0.996985
20.88 0.996866
21 0.996825
21.12 0.996765
21.24 0.996772
21.36 0.996822
21.48 0.996869
21.6 0.996848
21.72 0.996763
21.84 0.996732
21.96 0.996776
22.08 0.996787
22.2 0.996899
22.32 0.996991
22.44 0.997021
22.56 0.997044
22.68 0.997059
22.8 0.997054
22.92 0.997059
23.04 0.99698
23.16 0.99691
23.28 0.996975
23.4 0.997041
23.52 0.997128
23.64 0.997166
23.76 0.99718
23.88 0.997151
24 0.997117
24.12 0.997014
24.24 0.996932
24.36 0.996936
24.48 0.996951
24.6 0.99704
24.72 0.997161
24.84 0.99718
24.96 0.997176
25.08 0.997135
25.2 0.997066
25.32 0.997029
25.44 0.99696
25.56 0.997032
25.68 0.997114
25.8 0.997191
25.92 0.997122
26.04 0.997058
26.16 0.99701
26.28 0.996971
26.4 0.99704
26.52 0.997098
26.64 0.997141
26.76 0.997179
26.88 0.997293
27 0.997352
27.12 0.997298
27.24 0.997151
27.36 0.997168
27.48 0.997194
27.6 0.997198
27.72 0.997198
27.84 0.997136
27.96 0.997077


==> matlabPlots/more_energy_front/prop_meas_1.txt <==
0 61.050061
0.12 30.253525
0.24 57.790106
0.36 60.893923
0.48 60.58403
0.6 60.12506
0.72 60.738581
0.84 60.738581
0.96 58.072009
1.08 61.050061
1.2 62.656642
1.32 61.682704
1.44 61.050061
1.56 58.072009
1.68 60.893923
1.8 62.656642
1.92 62.492188
2.04 61.682704
2.16 59.375371
2.28 62.492188
2.4 63.492063
2.52 63.661828
2.64 61.842919
2.76 59.375371
2.88 60.893923
3 62.165859
3.12 62.492188
3.24 61.842919
3.36 58.500059
3.48 60.430263
3.6 62.492188
3.72 61.842919
3.84 61.523317
3.96 59.080704
4.08 60.58403
4.2 63.155236
4.32 62.492188
4.44 61.523317
4.56 58.644147
4.68 60.893923
4.8 62.492188
4.92 62.492188
5.04 61.207002
5.16 58.644147
5.28 60.738581
5.4 62.165859
5.52 63.155236
5.64 60.430263
5.76 58.500059
5.88 60.738581
6 62.656642
6.12 62.492188
6.24 61.364752
6.36 59.227671
6.48 61.523317
6.6 62.165859
6.72 62.988158
6.84 61.050061
6.96 58.644147
7.08 61.050061
7.2 62.328596
7.32 62.492188
7.44 62.003968
7.56 58.788948
7.68 60.893923
7.8 63.492063
7.92 62.165859
8.04 62.003968
8.16 58.213995
8.28 60.277275
8.4 62.821963
8.52 64.350064
8.64 62.821963
8.76 59.227671
8.88 60.893923
9 62.165859
9.12 62.988158
9.24 61.364752
9.36 58.788948
9.48 60.738581
9.6 62.003968
9.72 63.155236
9.84 62.328596
9.96 58.788948
10.08 60.893923
10.2 62.821963
10.32 63.155236
10.44 61.050061
10.56 58.644147
10.68 61.364752
10.8 61.682704
10.92 62.492188
11.04 61.207002
11.16 59.227671
11.28 61.523317
11.4 62.821963
11.52 62.656642
11.64 60.738581
11.76 58.213995
11.88 61.050061
12 62.003968
12.12 62.988158
12.24 61.523317
12.36 58.356676
12.48 60.893923
12.6 62.988158
12.72 62.821963
12.84 62.492188
12.96 55.629729
13.08 69.213732
13.2 74.172971
13.32 64.524455
13.44 48.29518
13.56 47.524
13.68 62.821963
13.8 74.404762
13.92 65.231572
14.04 48.99079
14.16 47.714477
14.28 65.231572
14.4 75.346594
14.52 66.137566
14.64 66.137566
14.76 48.491902
14.88 64.699793
15 75.108908
15.12 66.137566
15.24 49.810719
15.36 48.790008
15.48 64.350064
15.6 73.942621
15.72 65.59958
15.84 48.393341
15.96 48.890193
16.08 65.053344
16.2 75.346594
16.32 65.59958
16.44 48.890193
16.56 50.33726
16.68 68.813653
16.8 74.638006
16.92 57.930715
17.04 40.492387
17.16 52.213868
17.28 54.484036
17.4 56.022409
17.52 55.890901
17.64 56.960583
17.76 56.689342
17.88 56.28729
18 56.554688
18.12 56.420673
18.24 56.554688
18.36 56.689342
18.48 57.097179
18.6 56.824639
18.72 56.960583
18.84 56.28729
18.96 56.28729
19.08 56.689342
19.2 57.372347
19.32 56.689342
19.44 56.554688
19.56 56.154537
19.68 56.824639
19.8 56.689342
19.92 56.960583
20.04 56.689342
20.16 56.420673
20.28 56.28729
20.4 56.28729
20.52 56.689342
20.64 56.28729
20.76 56.824639
20.88 56.824639
21 56.824639
21.12 56.689342
21.24 56.28729
21.36 56.689342
21.48 56.554688
21.6 56.154537
21.72 56.554688
21.84 56.554688
21.96 56.689342
22.08 56.420673
22.2 56.824639
22.32 56.154537
22.44 56.554688
22.56 56.554688
22.68 56.554688
22.8 56.689342
22.92 56.420673
23.04 56.960583
23.16 56.420673
23.28 56.689342
23.4 56.554688
23.52 56.689342
23.64 57.097179
23.76 56.960583
23.88 56.824639
24 56.420673
24.12 55.760009
24.24 56.824639
24.36 56.824639
24.48 56.28729
24.6 56.420673
24.72 56.420673
24.84 56.960583
24.96 57.097179
25.08 56.420673
25.2 56.554688
25.32 56.022409
25.44 56.554688
25.56 56.022409
25.68 56.824639
25.8 56.28729
25.92 56.420673
26.04 57.097179
26.16 56.689342
26.28 56.689342
26.4 56.689342
26.52 56.28729
26.64 56.022409
26.76 56.689342
26.88 56.689342
27 56.554688
27.12 57.097179
27.24 57.097179
27.36 56.554688
27.48 56.420673
27.6 56.689342
27.72 56.824639
27.84 56.689342
27.96 56.960583


==> matlabPlots/more_energy_front/prop_meas_2.txt <==
0 61.682704
0.12 96.394833
0.24 89.509488
0.36 59.52381
0.48 52.328624
0.6 56.960583
0.72 60.738581
0.84 62.003968
0.96 58.934465
1.08 60.430263
1.2 62.988158
1.32 62.492188
1.44 61.682704
1.56 58.644147
1.68 60.738581
1.8 62.988158
1.92 63.832504
2.04 62.165859
2.16 58.644147
2.28 59.227671
2.4 59.822924
2.52 61.364752
2.64 60.738581
2.76 59.52381
2.88 62.165859
3 62.988158
3.12 63.155236
3.24 61.364752
3.36 58.934465
3.48 60.893923
3.6 61.523317
3.72 62.656642
3.84 61.364752
3.96 58.788948
4.08 61.050061
4.2 62.165859
4.32 62.328596
4.44 61.682704
4.56 59.672992
4.68 61.207002
4.8 62.492188
4.92 62.165859
5.04 61.050061
5.16 59.080704
5.28 60.430263
5.4 62.328596
5.52 62.328596
5.64 61.050061
5.76 58.644147
5.88 61.050061
6 62.821963
6.12 62.656642
6.24 62.003968
6.36 58.356676
6.48 61.364752
6.6 62.492188
6.72 62.492188
6.84 61.682704
6.96 58.934465
7.08 60.893923
7.2 62.165859
7.32 63.323202
7.44 62.165859
7.56 58.788948
7.68 61.364752
7.8 62.328596
7.92 62.656642
8.04 61.050061
8.16 58.213995
8.28 61.523317
8.4 64.524455
8.52 62.988158
8.64 62.165859
8.76 59.672992
8.88 60.58403
9 63.323202
9.12 62.821963
9.24 60.58403
9.36 58.788948
9.48 60.738581
9.6 62.656642
9.72 62.656642
9.84 61.682704
9.96 59.375371
10.08 61.050061
10.2 61.842919
10.32 62.328596
10.44 62.492188
10.56 58.934465
10.68 61.842919
10.8 62.003968
10.92 62.821963
11.04 61.207002
11.16 59.227671
11.28 61.523317
11.4 62.165859
11.52 62.821963
11.64 61.050061
11.76 58.788948
11.88 59.973612
12 62.492188
12.12 62.328596
12.24 61.523317
12.36 59.227671
12.48 60.58403
12.6 63.155236
12.72 62.656642
12.84 60.58403
12.96 62.492188
13.08 57.097179
13.2 50.020008
13.32 62.492188
13.44 74.404762
13.56 69.82265
13.68 51.98586
13.8 49.193231
13.92 59.973612
14.04 74.404762
14.16 67.640693
14.28 50.983991
14.4 49.70673
14.52 62.003968
14.64 50.875051
14.76 68.615342
14.88 51.203277
15 48.393341
15.12 61.050061
15.24 73.035349
15.36 67.833401
15.48 51.313629
15.6 50.125313
15.72 61.364752
15.84 73.713696
15.96 68.222131
16.08 50.983991
16.2 47.42933
16.32 60.738581
16.44 73.942621
16.56 70.244451
16.68 57.650179
16.8 66.321793
16.92 79.819669
17.04 79.365079
17.16 63.832504
17.28 59.080704
17.4 56.824639
17.52 56.28729
17.64 56.420673
17.76 57.234432
17.88 57.234432
18 56.824639
18.12 57.372347
18.24 56.689342
18.36 57.234432
18.48 57.372347
18.6 56.960583
18.72 57.097179
18.84 57.372347
18.96 58.072009
19.08 57.234432
19.2 56.960583
19.32 57.510927
19.44 57.372347
19.56 57.510927
19.68 57.234432
19.8 57.372347
19.92 56.960583
20.04 56.824639
20.16 57.372347
20.28 57.372347
20.4 57.650179
20.52 57.510927
20.64 57.234432
20.76 57.097179
20.88 57.650179
21 57.790106
21.12 57.790106
21.24 57.510927
21.36 57.510927
21.48 57.510927
21.6 57.234432
21.72 57.097179
21.84 57.790106
21.96 57.510927
22.08 57.790106
22.2 57.234432
22.32 58.072009
22.44 57.234432
22.56 58.072009
22.68 57.510927
22.8 57.234432
22.92 57.234432
23.04 57.650179
23.16 57.234432
23.28 57.234432
23.4 57.510927
23.52 56.960583
23.64 57.097179
23.76 57.650179
23.88 56.960583
24 57.234432
24.12 57.650179
24.24 57.372347
24.36 57.372347
24.48 57.510927
24.6 56.960583
24.72 57.372347
24.84 57.930715
24.96 56.960583
25.08 57.372347
25.2 57.510927
25.32 57.234432
25.44 56.960583
25.56 56.960583
25.68 57.930715
25.8 57.650179
25.92 56.960583
26.04 57.790106
26.16 57.510927
26.28 57.097179
26.4 57.234432
26.52 57.234432
26.64 57.234432
26.76 57.372347
26.88 56.689342
27 57.790106
27.12 57.372347
27.24 57.234432
27.36 57.097179
27.48 57.510927
27.6 57.510927
27.72 57.510927
27.84 57.234432
27.96 57.097179


==> matlabPlots/more_energy_front/prop_meas_3.txt <==
0 61.207002
0.12 29.873932
0.24 19.974433
0.36 61.842919
0.48 70.028011
0.6 68.615342
0.72 65.053344
0.84 61.364752
0.96 58.788948
1.08 61.523317
1.2 62.821963
1.32 63.155236
1.44 62.003968
1.56 59.080704
1.68 60.738581
1.8 63.323202
1.92 62.492188
2.04 61.842919
2.16 59.375371
2.28 61.364752
2.4 62.492188
2.52 62.988158
2.64 60.430263
2.76 57.510927
2.88 60.277275
3 61.842919
3.12 62.492188
3.24 61.842919
3.36 58.788948
3.48 61.523317
3.6 62.656642
3.72 63.155236
3.84 61.842919
3.96 58.788948
4.08 61.364752
4.2 62.328596
4.32 62.328596
4.44 61.364752
4.56 58.500059
4.68 61.050061
4.8 63.155236
4.92 62.656642
5.04 61.523317
5.16 58.072009
5.28 61.050061
5.4 63.323202
5.52 62.328596
5.64 60.430263
5.76 59.375371
5.88 60.738581
6 63.155236
6.12 62.328596
6.24 61.364752
6.36 58.788948
6.48 61.207002
6.6 62.821963
6.72 62.492188
6.84 61.682704
6.96 59.080704
7.08 60.58403
7.2 62.821963
7.32 62.656642
7.44 61.523317
7.56 59.52381
7.68 60.738581
7.8 62.821963
7.92 63.323202
8.04 62.656642
8.16 60.430263
8.28 59.672992
8.4 61.050061
8.52 60.893923
8.64 59.375371
8.76 58.213995
8.88 61.682704
9 62.492188
9.12 63.323202
9.24 63.155236
9.36 58.934465
9.48 60.738581
9.6 62.328596
9.72 63.155236
9.84 61.207002
9.96 58.644147
10.08 60.58403
10.2 62.328596
10.32 63.323202
10.44 61.842919
10.56 58.500059
10.68 61.364752
10.8 62.492188
10.92 62.492188
11.04 60.430263
11.16 58.356676
11.28 60.738581
11.4 62.988158
11.52 62.656642
11.64 60.738581
11.76 58.072009
11.88 61.050061
12 62.003968
12.12 63.155236
12.24 62.492188
12.36 59.080704
12.48 61.364752
12.6 63.155236
12.72 63.323202
12.84 62.328596
12.96 55.500056
13.08 69.415521
13.2 75.58579
13.32 65.59958
13.44 48.100048
13.56 49.29508
13.68 66.880685
13.8 75.346594
13.92 66.50705
14.04 48.690233
14.16 48.29518
14.28 65.95436
14.4 75.346594
14.52 65.41078
14.64 66.137566
14.76 47.42933
14.88 65.231572
15 75.108908
15.12 65.053344
15.24 50.125313
15.36 47.906487
15.48 65.95436
15.6 74.404762
15.72 64.876087
15.84 47.906487
15.96 48.491902
16.08 65.95436
16.2 75.346594
16.32 64.350064
16.44 47.810289
16.56 42.900043
16.68 52.328624
16.8 56.824639
16.92 45.787546
17.04 51.424457
17.16 67.258542
17.28 70.028011
17.4 70.028011
17.52 69.618491
17.64 69.213732
17.76 68.615342
17.88 69.013112
18 69.013112
18.12 69.013112
18.24 68.813653
18.36 69.415521
18.48 68.813653
18.6 69.013112
18.72 68.813653
18.84 69.618491
18.96 69.415521
19.08 68.813653
19.2 68.813653
19.32 69.213732
19.44 68.615342
19.56 69.213732
19.68 68.813653
19.8 68.418172
19.92 69.82265
20.04 67.833401
20.16 69.013112
20.28 69.415521
20.4 69.415521
20.52 69.618491
20.64 69.013112
20.76 68.615342
20.88 68.813653
21 69.618491
21.12 68.813653
21.24 69.013112
21.36 69.013112
21.48 70.028011
21.6 69.213732
21.72 69.618491
21.84 69.213732
21.96 69.415521
22.08 68.418172
22.2 69.013112
22.32 69.013112
22.44 69.213732
22.56 69.415521
22.68 69.213732
22.8 69.013112
22.92 69.013112
23.04 68.615342
23.16 69.82265
23.28 69.618491
23.4 68.418172
23.52 69.213732
23.64 69.013112
23.76 69.213732
23.88 68.615342
24 69.618491
24.12 69.415521
24.24 69.013112
24.36 69.618491
24.48 69.213732
24.6 69.415521
24.72 69.213732
24.84 69.415521
24.96 68.418172
25.08 69.213732
25.2 68.813653
25.32 68.222131
25.44 69.213732
25.56 68.813653
25.68 69.213732
25.8 68.813653
25.92 68.418172
26.04 69.213732
26.16 69.213732
26.28 69.82265
26.4 68.615342
26.52 68.615342
26.64 69.618491
26.76 69.013112
26.88 68.615342
27 69.013112
27.12 69.213732
27.24 69.013112
27.36 69.618491
27.48 69.213732
27.6 68.615342
27.72 69.213732
27.84 68.418172
27.96 68.813653


==> matlabPlots/more_energy_front/prop_meas_4.txt <==
0 61.050061
0.12 51.535766
0.24 52.328624
0.36 54.359643
0.48 59.080704
0.6 62.328596
0.72 63.323202
0.84 61.364752
0.96 58.788948
1.08 61.050061
1.2 62.821963
1.32 62.988158
1.44 61.364752
1.56 58.934465
1.68 60.738581
1.8 61.682704
1.92 61.842919
2.04 61.523317
2.16 58.644147
2.28 60.738581
2.4 64.524455
2.52 65.231572
2.64 63.323202
2.76 59.52381
2.88 60.430263
3 61.842919
3.12 61.682704
3.24 61.207002
3.36 58.788948
3.48 61.364752
3.6 62.656642
3.72 62.003968
3.84 60.893923
3.96 58.934465
4.08 60.893923
4.2 62.492188
4.32 62.003968
4.44 61.523317
4.56 58.934465
4.68 60.58403
4.8 62.656642
4.92 62.165859
5.04 62.003968
5.16 58.500059
5.28 61.207002
5.4 62.165859
5.52 62.003968
5.64 60.893923
5.76 59.227671
5.88 60.738581
6 61.842919
6.12 62.988158
6.24 61.682704
6.36 59.080704
6.48 61.364752
6.6 62.328596
6.72 62.821963
6.84 61.050061
6.96 58.500059
7.08 60.430263
7.2 62.821963
7.32 62.003968
7.44 61.523317
7.56 59.080704
7.68 61.523317
7.8 62.165859
7.92 62.821963
8.04 60.738581
8.16 58.644147
8.28 62.165859
8.4 63.832504
8.52 62.821963
8.64 60.893923
8.76 59.227671
8.88 61.207002
9 62.003968
9.12 62.328596
9.24 62.003968
9.36 59.227671
9.48 60.893923
9.6 62.328596
9.72 62.003968
9.84 61.523317
9.96 59.080704
10.08 60.738581
10.2 62.328596
10.32 62.003968
10.44 61.364752
10.56 58.934465
10.68 60.430263
10.8 61.842919
10.92 62.492188
11.04 62.165859
11.16 59.52381
11.28 61.050061
11.4 62.003968
11.52 62.165859
11.64 60.893923
11.76 59.080704
11.88 61.050061
12 62.656642
12.12 62.003968
12.24 62.003968
12.36 59.227671
12.48 61.050061
12.6 62.328596
12.72 62.328596
12.84 61.682704
12.96 62.988158
13.08 59.080704
13.2 48.890193
13.32 61.523317
13.44 74.638006
13.56 68.222131
13.68 51.093399
13.8 46.869141
13.92 61.050061
14.04 74.872716
14.16 68.615342
14.28 50.983991
14.4 48.197417
14.52 61.207002
14.64 50.766575
14.76 68.027211
14.88 51.313629
15 48.003072
15.12 61.682704
15.24 74.638006
15.36 67.258542
15.48 50.983991
15.6 47.524
15.72 61.050061
15.84 74.172971
15.96 68.418172
16.08 51.535766
16.2 49.091802
16.32 61.364752
16.44 73.942621
16.56 68.418172
16.68 52.328624
16.8 53.867701
16.92 62.328596
17.04 45.438023
17.16 51.203277
17.28 53.867701
17.4 55.629729
17.52 56.554688
17.64 57.097179
17.76 57.234432
17.88 56.554688
18 56.420673
18.12 56.420673
18.24 56.554688
18.36 57.372347
18.48 56.824639
18.6 56.154537
18.72 56.554688
18.84 56.420673
18.96 56.28729
19.08 56.022409
19.2 56.960583
19.32 57.234432
19.44 56.554688
19.56 56.154537
19.68 56.689342
19.8 56.824639
19.92 57.097179
20.04 56.420673
20.16 56.689342
20.28 56.420673
20.4 56.689342
20.52 56.689342
20.64 56.420673
20.76 57.097179
20.88 56.554688
21 56.554688
21.12 56.824639
21.24 57.097179
21.36 56.960583
21.48 56.554688
21.6 56.022409
21.72 56.689342
21.84 56.28729
21.96 56.824639
22.08 55.890901
22.2 56.960583
22.32 56.554688
22.44 56.689342
22.56 56.824639
22.68 56.28729
22.8 56.689342
22.92 56.554688
23.04 56.554688
23.16 56.689342
23.28 56.420673
23.4 56.554688
23.52 56.554688
23.64 56.554688
23.76 56.689342
23.88 56.824639
24 56.824639
24.12 56.689342
24.24 56.554688
24.36 56.022409
24.48 56.960583
24.6 56.689342
24.72 57.234432
24.84 56.420673
24.96 57.097179
25.08 56.554688
25.2 56.689342
25.32 56.022409
25.44 56.824639
25.56 56.689342
25.68 56.28729
25.8 56.689342
25.92 56.554688
26.04 56.28729
26.16 57.097179
26.28 56.28729
26.4 56.824639
26.52 56.824639
26.64 56.420673
26.76 56.420673
26.88 56.554688
27 57.234432
27.12 56.689342
27.24 56.960583
27.36 56.554688
27.48 56.554688
27.6 56.689342
27.72 56.554688
27.84 56.554688
27.96 56.824639


==> matlabPlots/more_energy_front/prop_meas_5.txt <==
0 61.842919
0.12 95.238095
0.24 86.580087
0.36 56.554688
0.48 51.424457
0.6 57.650179
0.72 61.364752
0.84 62.492188
0.96 59.080704
1.08 61.523317
1.2 62.328596
1.32 62.328596
1.44 62.003968
1.56 58.788948
1.68 61.050061
1.8 62.328596
1.92 63.155236
2.04 61.682704
2.16 58.788948
2.28 59.375371
2.4 61.682704
2.52 62.656642
2.64 60.738581
2.76 59.973612
2.88 61.523317
3 62.988158
3.12 62.656642
3.24 62.165859
3.36 58.934465
3.48 61.207002
3.6 62.165859
3.72 62.656642
3.84 62.165859
3.96 58.934465
4.08 60.738581
4.2 62.003968
4.32 62.328596
4.44 62.328596
4.56 58.072009
4.68 61.050061
4.8 62.328596
4.92 62.492188
5.04 62.003968
5.16 58.213995
5.28 60.430263
5.4 62.165859
5.52 62.656642
5.64 61.207002
5.76 59.080704
5.88 60.430263
6 62.988158
6.12 62.821963
6.24 61.364752
6.36 59.227671
6.48 60.893923
6.6 62.328596
6.72 62.492188
6.84 61.364752
6.96 59.375371
7.08 60.58403
7.2 62.003968
7.32 62.656642
7.44 61.364752
7.56 58.500059
7.68 60.430263
7.8 62.328596
7.92 61.842919
8.04 60.893923
8.16 58.500059
8.28 61.842919
8.4 64.699793
8.52 63.323202
8.64 61.207002
8.76 58.500059
8.88 60.738581
9 62.003968
9.12 62.988158
9.24 61.364752
9.36 58.788948
9.48 61.207002
9.6 61.842919
9.72 62.821963
9.84 61.842919
9.96 58.934465
10.08 61.364752
10.2 62.492188
10.32 62.988158
10.44 60.893923
10.56 58.356676
10.68 60.738581
10.8 63.155236
10.92 62.328596
11.04 61.842919
11.16 59.227671
11.28 60.738581
11.4 62.165859
11.52 62.492188
11.64 61.207002
11.76 58.500059
11.88 61.050061
12 62.003968
12.12 62.988158
12.24 61.364752
12.36 58.644147
12.48 61.207002
12.6 61.842919
12.72 63.323202
12.84 61.523317
12.96 54.860654
13.08 69.013112
13.2 75.108908
13.32 65.59958
13.44 49.810719
13.56 48.790008
13.68 65.59958
13.8 74.872716
13.92 65.59958
14.04 49.603175
14.16 47.810289
14.28 66.137566
14.4 74.638006
14.52 67.258542
14.64 64.876087
14.76 48.790008
14.88 64.876087
15 75.58579
15.12 64.004096
15.24 48.100048
15.36 48.003072
15.48 66.321793
15.6 74.872716
15.72 65.772165
15.84 47.619048
15.96 47.714477
16.08 65.231572
16.2 75.346594
16.32 65.41078
16.44 48.003072
16.56 51.093399
16.68 69.82265
16.8 75.338795
16.92 73.836351
17.04 72.150072
17.16 62.003968
17.28 58.934465
17.4 57.234432
17.52 56.960583
17.64 56.420673
17.76 57.372347
17.88 56.689342
18 57.790106
18.12 56.960583
18.24 56.960583
18.36 57.650179
18.48 57.234432
18.6 57.234432
18.72 57.650179
18.84 57.234432
18.96 57.234432
19.08 56.960583
19.2 57.510927
19.32 58.072009
19.44 56.960583
19.56 57.372347
19.68 57.372347
19.8 57.372347
19.92 57.234432
20.04 57.234432
20.16 57.097179
20.28 56.960583
20.4 57.372347
20.52 57.790106
20.64 57.650179
20.76 56.960583
20.88 57.372347
21 57.930715
21.12 57.930715
21.24 57.790106
21.36 57.510927
21.48 57.510927
21.6 57.510927
21.72 57.790106
21.84 57.097179
21.96 57.510927
22.08 57.372347
22.2 57.650179
22.32 57.372347
22.44 57.234432
22.56 57.097179
22.68 58.072009
22.8 56.960583
22.92 57.234432
23.04 56.824639
23.16 58.072009
23.28 57.234432
23.4 56.824639
23.52 58.072009
23.64 57.372347
23.76 57.650179
23.88 56.960583
24 57.097179
24.12 57.234432
24.24 57.790106
24.36 57.650179
24.48 57.097179
24.6 57.372347
24.72 56.960583
24.84 57.234432
24.96 57.372347
25.08 57.372347
25.2 56.960583
25.32 57.790106
25.44 57.650179
25.56 56.960583
25.68 57.790106
25.8 57.790106
25.92 57.372347
26.04 57.372347
26.16 57.097179
26.28 57.650179
26.4 57.234432
26.52 57.372347
26.64 57.510927
26.76 56.960583
26.88 56.824639
27 56.960583
27.12 56.960583
27.24 57.650179
27.36 57.510927
27.48 56.824639
27.6 57.372347
27.72 57.790106
27.84 57.097179
27.96 57.234432


==> matlabPlots/more_energy_front/prop_meas_6.txt <==
0 61.842919
0.12 30.215132
0.24 34.357177
0.36 63.832504
0.48 70.442378
0.6 67.458176
0.72 64.876087
0.84 60.738581
0.96 58.644147
1.08 61.207002
1.2 62.988158
1.32 62.492188
1.44 61.364752
1.56 58.788948
1.68 60.893923
1.8 61.523317
1.92 62.165859
2.04 61.842919
2.16 59.822924
2.28 63.155236
2.4 63.661828
2.52 62.003968
2.64 59.375371
2.76 57.234432
2.88 60.277275
3 61.842919
3.12 62.988158
3.24 61.682704
3.36 58.500059
3.48 61.050061
3.6 62.988158
3.72 63.661828
3.84 61.842919
3.96 59.672992
4.08 61.207002
4.2 62.165859
4.32 61.842919
4.44 62.165859
4.56 58.500059
4.68 61.682704
4.8 61.842919
4.92 62.165859
5.04 62.328596
5.16 58.934465
5.28 61.207002
5.4 62.821963
5.52 62.988158
5.64 61.207002
5.76 58.788948
5.88 61.050061
6 62.492188
6.12 62.165859
6.24 61.682704
6.36 58.644147
6.48 61.050061
6.6 62.003968
6.72 62.988158
6.84 61.842919
6.96 58.500059
7.08 61.682704
7.2 62.656642
7.32 62.165859
7.44 62.165859
7.56 59.080704
7.68 61.842919
7.8 62.656642
7.92 63.323202
8.04 62.988158
8.16 59.973612
8.28 60.277275
8.4 60.12506
8.52 60.12506
8.64 59.375371
8.76 58.213995
8.88 60.738581
9 62.656642
9.12 63.492063
9.24 61.523317
9.36 59.822924
9.48 61.364752
9.6 62.492188
9.72 63.661828
9.84 61.842919
9.96 58.644147
10.08 60.58403
10.2 62.492188
10.32 62.165859
10.44 61.842919
10.56 58.072009
10.68 60.430263
10.8 63.492063
10.92 62.821963
11.04 60.58403
11.16 58.213995
11.28 60.738581
11.4 62.821963
11.52 63.155236
11.64 61.207002
11.76 58.356676
11.88 60.738581
12 62.492188
12.12 62.656642
12.24 61.682704
12.36 58.213995
12.48 61.523317
12.6 62.328596
12.72 62.492188
12.84 61.050061
12.96 62.988158
13.08 58.934465
13.2 49.29508
13.32 60.58403
13.44 74.172971
13.56 67.640693
13.68 50.875051
13.8 48.590865
13.92 60.58403
14.04 73.942621
14.16 68.418172
14.28 51.093399
14.4 47.810289
14.52 60.277275
14.64 50.983991
14.76 67.833401
14.88 50.443906
15 46.59398
15.12 61.364752
15.24 73.942621
15.36 69.618491
15.48 50.33726
15.6 46.869141
15.72 59.973612
15.84 74.638006
15.96 68.027211
16.08 50.551006
16.2 48.29518
16.32 60.893923
16.44 73.942621
16.56 65.41078
16.68 47.054395
16.8 41.642888
16.92 48.881462
17.04 62.165859
17.16 69.013112
17.28 70.244451
17.4 70.651406
17.52 69.213732
17.64 69.415521
17.76 69.415521
17.88 68.813653
18 69.415521
18.12 69.013112
18.24 68.615342
18.36 68.813653
18.48 68.813653
18.6 68.615342
18.72 68.813653
18.84 69.618491
18.96 68.813653
19.08 68.418172
19.2 69.213732
19.32 69.013112
19.44 69.013112
19.56 68.222131
19.68 69.213732
19.8 69.013112
19.92 69.213732
20.04 69.618491
20.16 69.013112
20.28 69.013112
20.4 69.618491
20.52 69.213732
20.64 69.213732
20.76 69.415521
20.88 68.615342
21 69.213732
21.12 69.013112
21.24 68.813653
21.36 69.013112
21.48 68.418172
21.6 69.415521
21.72 68.418172
21.84 68.418172
21.96 69.013112
22.08 69.415521
22.2 69.213732
22.32 68.615342
22.44 68.615342
22.56 69.213732
22.68 69.618491
22.8 69.013112
22.92 69.213732
23.04 69.415521
23.16 69.013112
23.28 69.213732
23.4 68.813653
23.52 69.013112
23.64 68.222131
23.76 68.813653
23.88 68.615342
24 69.013112
24.12 69.415521
24.24 69.013112
24.36 69.82265
24.48 68.813653
24.6 70.028011
24.72 68.418172
24.84 69.213732
24.96 69.013112
25.08 69.213732
25.2 69.82265
25.32 69.013112
25.44 69.82265
25.56 69.415521
25.68 69.618491
25.8 69.415521
25.92 69.213732
26.04 69.415521
26.16 69.013112
26.28 69.618491
26.4 68.813653
26.52 68.813653
26.64 69.213732
26.76 69.618491
26.88 69.013112
27 69.213732
27.12 69.82265
27.24 69.213732
27.36 68.615342
27.48 69.618491
27.6 69.013112
27.72 69.213732
27.84 69.618491
27.96 68.615342


==> matlabPlots/more_energy_front/trackThisFolder.txt <==
%% Example Title
% Summary of example objective

%% Section 1 Title
% Description of first code block
a = 1;

%% Section 2 Title
% Description of second code block
b = 2;


==> matlabPlots/more_energy_front/vel_meas_x.txt <==
0 0.000342
0.12 0.043964
0.24 0.119197
0.36 0.151928
0.48 0.168296
0.6 0.172757
0.72 0.175271
0.84 0.178018
0.96 0.183579
1.08 0.189812
1.2 0.196987
1.32 0.207111
1.44 0.219392
1.56 0.235813
1.68 0.25812
1.8 0.289669
1.92 0.334775
2.04 0.396059
2.16 0.470836
2.28 0.547153
2.4 0.606018
2.52 0.639371
2.64 0.652368
2.76 0.655592
2.88 0.656082
3 0.655885
3.12 0.655917
3.24 0.655979
3.36 0.656159
3.48 0.655998
3.6 0.655709
3.72 0.654936
3.84 0.653317
3.96 0.650203
4.08 0.644536
4.2 0.636854
4.32 0.628244
4.44 0.620058
4.56 0.614583
4.68 0.610187
4.8 0.607784
4.92 0.604448
5.04 0.606604
5.16 0.608648
5.28 0.608936
5.4 0.607584
5.52 0.607095
5.64 0.606255
5.76 0.605507
5.88 0.605887
6 0.605903
6.12 0.605889
6.24 0.606719
6.36 0.606884
6.48 0.606606
6.6 0.607297
6.72 0.606985
6.84 0.607288
6.96 0.607354
7.08 0.607927
7.2 0.609284
7.32 0.610376
7.44 0.612886
7.56 0.615419
7.68 0.61852
7.8 0.617595
7.92 0.606744
8.04 0.570538
8.16 0.495382
8.28 0.398747
8.4 0.312217
8.52 0.246129
8.64 0.198113
8.76 0.16288
8.88 0.134315
9 0.110363
9.12 0.089138
9.24 0.069882
9.36 0.052224
9.48 0.036082
9.6 0.020139
9.72 0.004371
9.84 -0.011251
9.96 -0.02628
10.08 -0.042096
10.2 -0.059122
10.32 -0.077319
10.44 -0.097167
10.56 -0.119832
10.68 -0.145097
10.8 -0.175577
10.92 -0.20836
11.04 -0.236205
11.16 -0.251145
11.28 -0.254892
11.4 -0.254895
11.52 -0.254317
11.64 -0.253727
11.76 -0.254532
11.88 -0.254806
12 -0.25474
12.12 -0.255583
12.24 -0.256582
12.36 -0.25689
12.48 -0.257089
12.6 -0.2592
12.72 -0.260305
12.84 -0.260274
12.96 -0.260426
13.08 -0.259233
13.2 -0.258732
13.32 -0.259557
13.44 -0.258835
13.56 -0.259279
13.68 -0.259724
13.8 -0.259831
13.92 -0.260486
14.04 -0.260108
14.16 -0.259264
14.28 -0.259144
14.4 -0.259066
14.52 -0.258561
14.64 -0.258973
14.76 -0.25874
14.88 -0.258715
15 -0.259134
15.12 -0.257533
15.24 -0.258084
15.36 -0.258871
15.48 -0.257812
15.6 -0.258672
15.72 -0.260333
15.84 -0.259303
15.96 -0.258965
16.08 -0.259567
16.2 -0.258756
16.32 -0.259496
16.44 -0.257922
16.56 -0.247846
16.68 -0.218916
16.8 -0.158077
16.92 -0.061542
17.04 0.005217
17.16 0.00559
17.28 0.004354
17.4 0.002382
17.52 0.001269
17.64 0.000247
17.76 0.000526
17.88 0.000165
18 0.0007
18.12 0.001231
18.24 -0.000121
18.36 -9.3e-05
18.48 5.5e-05
18.6 0.00073
18.72 0.000872
18.84 0.000569
18.96 -0.000526
19.08 -0.000107
19.2 0.000317
19.32 0.000956
19.44 0.000801
19.56 -6.2e-05
19.68 0.00024
19.8 3.7e-05
19.92 0.000392
20.04 0.000124
20.16 -0.000306
20.28 -8e-06
20.4 -7e-06
20.52 0.000178
20.64 0.000215
20.76 -0.000198
20.88 0.000398
21 2.4e-05
21.12 0.000237
21.24 0.000105
21.36 6.5e-05
21.48 0.00069
21.6 0.00077
21.72 0.000361
21.84 0.000351
21.96 0.000466
22.08 0.000414
22.2 0.000283
22.32 -0.000264
22.44 -2.1e-05
22.56 0.000118
22.68 -9e-06
22.8 0.000299
22.92 0.000476
23.04 0.000311
23.16 -0.000495
23.28 -4.3e-05
23.4 0.000156
23.52 3.5e-05
23.64 3.5e-05
23.76 0.000418
23.88 0.00085
24 0.000822
24.12 0.000472
24.24 2.2e-05
24.36 3.3e-05
24.48 0.00048
24.6 0.00078
24.72 2.4e-05
24.84 0.000198
24.96 0.000331
25.08 0.000304
25.2 7.8e-05
25.32 0.000256
25.44 0.000469
25.56 3.7e-05
25.68 -0.000102
25.8 7.8e-05
25.92 0.000247
26.04 0.000516
26.16 4.1e-05
26.28 0.000112
26.4 -0.000233
26.52 0.000569
26.64 0.000424
26.76 0.000131
26.88 8.1e-05
27 -0.000185
27.12 -0.00015
27.24 -4.1e-05
27.36 0.000493
27.48 0.000306
27.6 0.000168
27.72 -0.000177
27.84 -0.00037
27.96 6.5e-05


==> matlabPlots/more_energy_front/vel_meas_y.txt <==
0 0.000551
0.12 0.089851
0.24 0.387149
0.36 0.558151
0.48 0.61798
0.6 0.625007
0.72 0.619177
0.84 0.612619
0.96 0.612686
1.08 0.612021
1.2 0.610274
1.32 0.607061
1.44 0.605112
1.56 0.604484
1.68 0.604162
1.8 0.603762
1.92 0.602936
2.04 0.597511
2.16 0.579273
2.28 0.536396
2.4 0.464777
2.52 0.379783
2.64 0.299396
2.76 0.233565
2.88 0.180182
3 0.136802
3.12 0.101002
3.24 0.070019
3.36 0.042048
3.48 0.015219
3.6 -0.010924
3.72 -0.036912
3.84 -0.062148
3.96 -0.085838
4.08 -0.105804
4.2 -0.121224
4.32 -0.13066
4.44 -0.134843
4.56 -0.136998
4.68 -0.137569
4.8 -0.137108
4.92 -0.1362
5.04 -0.137384
5.16 -0.138205
5.28 -0.137846
5.4 -0.13761
5.52 -0.13691
5.64 -0.137081
5.76 -0.136964
5.88 -0.137191
6 -0.137015
6.12 -0.136515
6.24 -0.136812
6.36 -0.137044
6.48 -0.136842
6.6 -0.1375
6.72 -0.137314
6.84 -0.136891
6.96 -0.137025
7.08 -0.136231
7.2 -0.136733
7.32 -0.136905
7.44 -0.137233
7.56 -0.137167
7.68 -0.13667
7.8 -0.135834
7.92 -0.135238
8.04 -0.1321
8.16 -0.125044
8.28 -0.11451
8.4 -0.102754
8.52 -0.091402
8.64 -0.080663
8.76 -0.071133
8.88 -0.063654
9 -0.055721
9.12 -0.048054
9.24 -0.04066
9.36 -0.033991
9.48 -0.027171
9.6 -0.020662
9.72 -0.014627
9.84 -0.008398
9.96 -0.001618
10.08 0.003713
10.2 0.009457
10.32 0.016041
10.44 0.022254
10.56 0.028708
10.68 0.034679
10.8 0.041448
10.92 0.047279
11.04 0.051112
11.16 0.052622
11.28 0.051694
11.4 0.04954
11.52 0.047909
11.64 0.045704
11.76 0.043612
11.88 0.040842
12 0.038554
12.12 0.036798
12.24 0.034852
12.36 0.033078
12.48 0.031109
12.6 0.030021
12.72 0.028308
12.84 0.026583
12.96 0.025549
13.08 0.025338
13.2 0.023982
13.32 0.022325
13.44 0.020998
13.56 0.017858
13.68 0.018511
13.8 0.01809
13.92 0.017565
14.04 0.015674
14.16 0.015526
14.28 0.015283
14.4 0.014624
14.52 0.013638
14.64 0.013429
14.76 0.012309
14.88 0.011817
15 0.010626
15.12 0.00892
15.24 0.009832
15.36 0.009614
15.48 0.009942
15.6 0.009515
15.72 0.009015
15.84 0.00831
15.96 0.008073
16.08 0.007269
16.2 0.008531
16.32 0.008277
16.44 0.009449
16.56 0.009371
16.68 0.0146
16.8 0.026328
16.92 0.035005
17.04 -0.001304
17.16 -0.002918
17.28 -0.002705
17.4 -0.001669
17.52 -0.000916
17.64 -0.000568
17.76 -0.000472
17.88 -0.000555
18 -0.000468
18.12 -0.000286
18.24 -3.6e-05
18.36 -5.9e-05
18.48 0.000101
18.6 0.000205
18.72 0.000102
18.84 0.000382
18.96 0.000449
19.08 0.000231
19.2 -0.000555
19.32 -0.000263
19.44 -0.000228
19.56 -0.000306
19.68 -0.000182
19.8 0.000106
19.92 4.7e-05
20.04 -5.2e-05
20.16 -7e-06
20.28 0.000115
20.4 4.6e-05
20.52 0.000322
20.64 0.00047
20.76 8e-05
20.88 0.000404
21 0.000185
21.12 -8.5e-05
21.24 0.000161
21.36 0.000135
21.48 -0.000494
21.6 7.9e-05
21.72 0.000205
21.84 -0.000396
21.96 -0.000248
22.08 -0.000258
22.2 0.000326
22.32 7.7e-05
22.44 0.000149
22.56 -3.1e-05
22.68 -3.8e-05
22.8 -0.00062
22.92 2.4e-05
23.04 0.000381
23.16 -0.000342
23.28 1.3e-05
23.4 -0.000228
23.52 0.000431
23.64 0.000638
23.76 0.000121
23.88 -0.000322
24 -0.000236
24.12 -5.4e-05
24.24 -0.000341
24.36 -0.000334
24.48 -3.7e-05
24.6 5.8e-05
24.72 -8.8e-05
24.84 -0.000332
24.96 -0.000492
25.08 0.000482
25.2 0.000402
25.32 0.000141
25.44 -0.000177
25.56 8.5e-05
25.68 -0.000351
25.8 -0.000163
25.92 6.6e-05
26.04 0.000139
26.16 0.000118
26.28 0.000379
26.4 0.00039
26.52 0.000406
26.64 -0.000284
26.76 0.00034
26.88 8e-05
27 -0.000154
27.12 -0.000136
27.24 0.000676
27.36 0.000596
27.48 3e-05
27.6 8.9e-05
27.72 0.000121
27.84 -1.3e-05
27.96 -0.00028


==> matlabPlots/more_energy_front/vel_meas_z.txt <==
0 0.000528
0.12 -0.003785
0.24 0.011154
0.36 -0.011653
0.48 -0.005428
0.6 0.007744
0.72 0.016007
0.84 0.013254
0.96 -0.003189
1.08 -0.004894
1.2 0.002734
1.32 0.010869
1.44 0.009075
1.56 -0.007767
1.68 -0.008131
1.8 -0.001477
1.92 0.006122
2.04 0.007074
2.16 -0.008292
2.28 -0.008744
2.4 -0.000599
2.52 0.007084
2.64 0.007918
2.76 -0.009062
2.88 -0.008425
3 -0.000688
3.12 0.008995
3.24 0.007367
3.36 -0.008035
3.48 -0.008703
3.6 -0.001104
3.72 0.006712
3.84 0.006007
3.96 -0.008946
4.08 -0.008611
4.2 -0.000232
4.32 0.006284
4.44 0.007599
4.56 -0.008383
4.68 -0.008156
4.8 0.000269
4.92 0.007677
5.04 0.007606
5.16 -0.008836
5.28 -0.008446
5.4 -0.000665
5.52 0.005183
5.64 0.00785
5.76 -0.009107
5.88 -0.00847
6 -0.000333
6.12 0.007259
6.24 0.00649
6.36 -0.008989
6.48 -0.010048
6.6 -0.001622
6.72 0.006135
6.84 0.00656
6.96 -0.008798
7.08 -0.008764
7.2 -0.000868
7.32 0.00746
7.44 0.007798
7.56 -0.008152
7.68 -0.008365
7.8 -0.001147
7.92 0.005696
8.04 0.004622
8.16 -0.009954
8.28 -0.00794
8.4 0.000543
8.52 0.007502
8.64 0.006241
8.76 -0.008189
8.88 -0.00898
9 -0.001306
9.12 0.00766
9.24 0.007533
9.36 -0.008659
9.48 -0.008768
9.6 -0.001962
9.72 0.006208
9.84 0.007081
9.96 -0.009236
10.08 -0.008493
10.2 -0.000153
10.32 0.007495
10.44 0.006553
10.56 -0.009605
10.68 -0.008661
10.8 -0.001243
10.92 0.006802
11.04 0.007505
11.16 -0.007045
11.28 -0.00842
11.4 -0.000874
11.52 0.007691
11.64 0.007975
11.76 -0.007274
11.88 -0.008386
12 -0.001623
12.12 0.006147
12.24 0.006528
12.36 -0.009232
12.48 -0.009102
12.6 -0.001593
12.72 0.006588
12.84 0.007361
12.96 -0.00801
13.08 -0.052202
13.2 -0.026421
13.32 0.003906
13.44 0.016715
13.56 0.00324
13.68 -0.012329
13.8 -0.000152
13.92 0.007186
14.04 0.019381
14.16 -0.000657
14.28 -0.016866
14.4 -0.007581
14.52 0.006175
14.64 0.015283
14.76 -0.000493
14.88 -0.012519
15 -0.004403
15.12 0.00682
15.24 0.01172
15.36 -0.002134
15.48 -0.015008
15.6 -0.001124
15.72 0.010329
15.84 0.012299
15.96 -0.002325
16.08 -0.014469
16.2 2.8e-05
16.32 0.008466
16.44 0.011342
16.56 -0.004469
16.68 -0.02042
16.8 0.015441
16.92 0.050951
17.04 0.008273
17.16 0.003723
17.28 0.000501
17.4 -0.000206
17.52 0.001198
17.64 0.001054
17.76 0.001282
17.88 0.001119
18 0.000575
18.12 -0.000443
18.24 -0.00051
18.36 -0.000677
18.48 -0.000142
18.6 -0.000782
18.72 -6.1e-05
18.84 0.00138
18.96 0.000357
19.08 -0.000222
19.2 -0.000371
19.32 -0.000129
19.44 -0.000746
19.56 -0.00047
19.68 -0.00037
19.8 -0.000485
19.92 0.000329
20.04 0.000855
20.16 0.00022
20.28 -0.000114
20.4 -0.000837
20.52 -0.000439
20.64 -0.000307
20.76 -0.001151
20.88 -0.001246
21 -0.000497
21.12 -0.000734
21.24 0.000228
21.36 0.000225
21.48 9.7e-05
21.6 -0.000746
21.72 -0.000571
21.84 -9.9e-05
21.96 0.000273
22.08 -0.000312
22.2 0.000667
22.32 0.000362
22.44 0.00021
22.56 5.8e-05
22.68 -0.000134
22.8 -0.000526
22.92 -0.000434
23.04 -0.000638
23.16 -3.3e-05
23.28 0.000369
23.4 0.000529
23.52 0.000642
23.64 0.000724
23.76 -0.000746
23.88 8e-06
24 -0.000108
24.12 -0.001411
24.24 -0.000648
24.36 -0.000208
24.48 -0.000477
24.6 -0.000243
24.72 -0.000162
24.84 0.000287
24.96 -0.000847
25.08 -0.000593
25.2 -0.000433
25.32 -0.000582
25.44 -0.00063
25.56 0.000262
25.68 0.000677
25.8 -0.000134
25.92 -0.000987
26.04 -0.000885
26.16 -0.001174
26.28 -0.00053
26.4 0.000175
26.52 -0.000102
26.64 -2e-06
26.76 3e-06
26.88 0.00029
27 -0.000539
27.12 -0.00173
27.24 -0.001874
27.36 0.000117
27.48 -0.000312
27.6 -0.000558
27.72 0.000465
27.84 -0.000481
27.96 -0.00053


==> matlabPlots/more_energy_left/ang_meas_x.txt <==
0 0.321389
0.12 0.725386
0.24 8.403529
0.36 -1.946349
0.48 -2.739806
0.6 -0.863637
0.72 0.680417
0.84 1.516803
0.96 1.13437
1.08 0.64901
1.2 1.228101
1.32 1.193325
1.44 1.334376
1.56 2.322421
1.68 2.946987
1.8 4.301106
1.92 6.13837
2.04 8.037968
2.16 6.639153
2.28 2.399526
2.4 -3.36359
2.52 -7.326973
2.64 -7.967524
2.76 -6.228834
2.88 -4.338473
3 -2.165757
3.12 -0.945527
3.24 -0.538637
3.36 -0.279977
3.48 -0.113916
3.6 -0.188851
3.72 -0.173317
3.84 -0.53335
3.96 -1.395676
4.08 -2.558623
4.2 -2.980999
4.32 -1.765602
4.44 -1.026159
4.56 -0.445996
4.68 0.521897
4.8 0.304828
4.92 0.0609
5.04 0.26928
5.16 0.014627
5.28 -0.147524
5.4 -0.027263
5.52 -0.379595
5.64 0.171772
5.76 0.194672
5.88 0.062016
6 0.069874
6.12 -0.164118
6.24 0.196225
6.36 -0.089014
6.48 -0.216174
6.6 0.27228
6.72 0.193786
6.84 0.03947
6.96 -0.235082
7.08 -0.16367
7.2 -0.095493
7.32 -0.045647
7.44 0.083923
7.56 0.339104
7.68 -0.071346
7.8 0.619431
7.92 1.444962
8.04 3.616319
8.16 3.177954
8.28 -0.62343
8.4 -3.288571
8.52 -4.246459
8.64 -2.991969
8.76 -1.448605
8.88 -1.167945
9 -0.31061
9.12 -0.531703
9.24 -0.465732
9.36 -0.173207
9.48 -0.054177
9.6 -0.325732
9.72 -0.120536
9.84 -0.36613
9.96 -0.226767
10.08 0.007405
10.2 0.018031
10.32 0.373134
10.44 0.018372
10.56 0.035269
10.68 -0.251732
10.8 0.062754
10.92 -0.235725
11.04 -1.276631
11.16 -1.440691
11.28 -0.907203
11.4 -0.28392
11.52 -0.312809
11.64 0.417674
11.76 0.338784
11.88 0.322139
12 0.338294
12.12 -0.024444
12.24 0.159751
12.36 0.54639
12.48 0.617948
12.6 1.343575
12.72 1.483061
12.84 1.38757
12.96 1.318804
13.08 0.805877
13.2 1.918255
13.32 -0.912633
13.44 -3.572815
13.56 -2.317124
13.68 -2.122453
13.8 -0.49269
13.92 -3.355693
14.04 -0.148595
14.16 0.376474
14.28 -0.258585
14.4 0.770849
14.52 -1.88769
14.64 0.335199
14.76 1.050266
14.88 0.448278
15 -0.280574
15.12 1.345038
15.24 1.719585
15.36 5.217516
15.48 1.548934
15.6 -1.147229
15.72 -0.201415
15.84 -4.892698
15.96 -0.693207
16.08 1.474805
16.2 1.564748
16.32 -1.413036
16.44 -1.404734
16.56 -0.669619
16.68 -4.245886
16.8 -9.576307
16.92 -21.829515
17.04 -1.72674
17.16 1.798503
17.28 1.808497
17.4 1.330394
17.52 1.596636
17.64 1.043242
17.76 0.552829
17.88 0.605616
18 -0.251901
18.12 -0.105181
18.24 0.028327
18.36 -0.124708
18.48 0.137345
18.6 -0.128293
18.72 -0.249531
18.84 0.080033
18.96 0.431181
19.08 0.039656
19.2 -0.026495
19.32 0.098898
19.44 0.247779
19.56 0.019795
19.68 -0.211045
19.8 -0.279878
19.92 -0.30891
20.04 0.049714
20.16 0.255106
20.28 0.011969
20.4 -0.208472
20.52 -0.349781
20.64 0.195712
20.76 -0.090296
20.88 -0.507272
21 0.087605
21.12 -0.473157
21.24 -0.23596
21.36 -0.345687
21.48 -0.00023
21.6 0.038471
21.72 0.262352
21.84 -0.114185
21.96 -0.259478
22.08 -0.050603
22.2 0.265361
22.32 0.308685
22.44 0.032796
22.56 -0.33409
22.68 -0.291401
22.8 -0.104068
22.92 0.079188
23.04 0.177084
23.16 -0.077934
23.28 -0.01099
23.4 0.375198
23.52 0.493713
23.64 -0.296827
23.76 -0.020209
23.88 0.311161
24 0.14901
24.12 -0.056809
24.24 -0.310238
24.36 0.411646
24.48 0.208218
24.6 0.0631
24.72 -0.078762
24.84 0.10257
24.96 -0.185289
25.08 0.284367
25.2 0.083716
25.32 0.315057
25.44 0.141779
25.56 -0.009933
25.68 -0.142985
25.8 -0.197868
25.92 -0.279167
26.04 -0.062203
26.16 -0.554646
26.28 -0.075806
26.4 0.730311
26.52 -0.334499
26.64 -0.381405
26.76 0.239769
26.88 0.240667
27 0.252968
27.12 -0.095105
27.24 -0.536715
27.36 0.166834
27.48 -0.619954
27.6 0.161788
27.72 -0.085169
27.84 -0.416219
27.96 -0.072876


==> matlabPlots/more_energy_left/ang_meas_y.txt <==
0 0.067942
0.12 13.115415
0.24 29.953434
0.36 1.075202
0.48 -28.951091
0.6 -20.501067
0.72 -8.653773
0.84 -1.33302
0.96 0.8339
1.08 1.166612
1.2 0.869511
1.32 0.73332
1.44 0.457328
1.56 0.604675
1.68 1.17439
1.8 1.5829
1.92 1.534358
2.04 -0.303553
2.16 -6.184494
2.28 -12.303214
2.4 -13.329501
2.52 -7.929341
2.64 -0.408794
2.76 4.140909
2.88 4.664579
3 3.692606
3.12 2.26324
3.24 1.020787
3.36 1.159491
3.48 0.273074
3.6 -0.515207
3.72 -0.748462
3.84 -0.040983
3.96 0.609399
4.08 0.275946
4.2 0.96839
4.32 1.2877
4.44 1.191039
4.56 0.846636
4.68 0.58472
4.8 0.630009
4.92 -0.056412
5.04 -0.212359
5.16 -0.205708
5.28 0.360868
5.4 -0.179966
5.52 0.084287
5.64 0.423191
5.76 0.091394
5.88 0.152678
6 -0.010826
6.12 0.275469
6.24 -0.252874
6.36 -0.323383
6.48 -0.188436
6.6 -0.101843
6.72 0.452514
6.84 0.438163
6.96 0.056003
7.08 0.148148
7.2 0.156585
7.32 0.768771
7.44 0.675238
7.56 -0.022304
7.68 -1.16987
7.8 -3.053746
7.92 -8.522778
8.04 -14.340353
8.16 -13.51257
8.28 -1.63852
8.4 7.269799
8.52 9.131543
8.64 6.771573
8.76 3.866676
8.88 1.724737
9 0.428694
9.12 0.733771
9.24 0.315168
9.36 0.428737
9.48 -0.031995
9.6 -0.340274
9.72 -0.00936
9.84 0.257288
9.96 -0.472315
10.08 -0.426261
10.2 -0.869896
10.32 -0.56354
10.44 -0.68904
10.56 -1.477618
10.68 -1.920412
10.8 -1.738393
10.92 0.108993
11.04 4.572748
11.16 6.335713
11.28 4.062493
11.4 0.660208
11.52 -0.045845
11.64 -0.288696
11.76 -0.050273
11.88 0.096089
12 0.862813
12.12 1.733548
12.24 2.853287
12.36 3.69077
12.48 4.169928
12.6 4.545633
12.72 3.667194
12.84 2.241713
12.96 -0.679408
13.08 2.24409
13.2 -3.171687
13.32 -5.68469
13.44 -3.397299
13.56 -3.965544
13.68 -1.509534
13.8 -1.998044
13.92 -0.674967
14.04 -0.489662
14.16 -0.502673
14.28 -1.035462
14.4 -1.059691
14.52 -0.761152
14.64 -0.429855
14.76 -0.009837
14.88 1.848477
15 -1.23972
15.12 0.449928
15.24 -1.504943
15.36 3.617054
15.48 -0.191192
15.6 0.111381
15.72 -0.612627
15.84 0.997676
15.96 -0.348698
16.08 -1.058325
16.2 0.28466
16.32 -1.10797
16.44 -0.290754
16.56 -5.761897
16.68 -20.67745
16.8 -29.656101
16.92 1.552083
17.04 29.612282
17.16 26.89931
17.28 6.371639
17.4 -0.634182
17.52 -1.156688
17.64 -1.007867
17.76 -0.705456
17.88 -0.152139
18 -0.136679
18.12 -0.282918
18.24 0.19887
18.36 0.514843
18.48 0.204275
18.6 -0.461329
18.72 0.013674
18.84 -0.039799
18.96 0.375667
19.08 -0.192856
19.2 0.077886
19.32 0.167839
19.44 0.40299
19.56 0.186449
19.68 -0.053419
19.8 0.020693
19.92 -0.310583
20.04 -0.036355
20.16 -0.148885
20.28 0.268791
20.4 -0.514858
20.52 -0.126842
20.64 -0.144747
20.76 0.449392
20.88 0.103853
21 0.160463
21.12 -0.068645
21.24 0.263975
21.36 -0.395476
21.48 -0.058516
21.6 0.318541
21.72 0.120954
21.84 -0.421182
21.96 -0.365016
22.08 -0.254123
22.2 0.337748
22.32 -0.002695
22.44 0.011023
22.56 0.262651
22.68 -0.091338
22.8 -0.024668
22.92 0.023494
23.04 0.026168
23.16 -0.083311
23.28 -0.213163
23.4 0.282384
23.52 0.441246
23.64 0.00121
23.76 0.160258
23.88 -0.169438
24 0.196695
24.12 0.366186
24.24 0.084824
24.36 0.209517
24.48 0.344649
24.6 0.174021
24.72 -0.039368
24.84 -0.162476
24.96 0.269689
25.08 -0.110951
25.2 0.113831
25.32 0.09564
25.44 -0.224985
25.56 -0.196306
25.68 0.054835
25.8 0.266805
25.92 0.053359
26.04 0.071324
26.16 -0.006848
26.28 -0.061709
26.4 0.216644
26.52 0.067324
26.64 -0.018553
26.76 -0.358395
26.88 0.253382
27 -0.077519
27.12 0.165288
27.24 -0.650443
27.36 -0.025242
27.48 -0.120401
27.6 0.287555
27.72 0.047654
27.84 -0.342593
27.96 -0.472821


==> matlabPlots/more_energy_left/ang_meas_z.txt <==
0 -0.093225
0.12 -2.383987
0.24 -13.623589
0.36 -15.104357
0.48 -14.651595
0.6 -14.490881
0.72 -14.529937
0.84 -14.127886
0.96 -14.450828
1.08 -14.447636
1.2 -14.14732
1.32 -14.131422
1.44 -14.157286
1.56 -14.09608
1.68 -14.057879
1.8 -14.32395
1.92 -14.036605
2.04 -13.811417
2.16 -13.913187
2.28 -14.226367
2.4 -14.194732
2.52 -14.229189
2.64 -14.111216
2.76 -13.442686
2.88 -14.054685
3 -14.03119
3.12 -13.866905
3.24 -13.963366
3.36 -14.176058
3.48 -13.797845
3.6 -14.216799
3.72 -14.255711
3.84 -13.953501
3.96 -14.215283
4.08 -13.883372
4.2 -14.046061
4.32 -13.635071
4.44 -13.836669
4.56 -13.752452
4.68 -14.388343
4.8 -14.417546
4.92 -14.123645
5.04 -13.731562
5.16 -14.330067
5.28 -14.090513
5.4 -14.036092
5.52 -13.963516
5.64 -14.015989
5.76 -13.954266
5.88 -14.126403
6 -14.02011
6.12 -14.284891
6.24 -13.68473
6.36 -14.283752
6.48 -14.039635
6.6 -14.033259
6.72 -14.0153
6.84 -13.956248
6.96 -14.202977
7.08 -14.00035
7.2 -14.001895
7.32 -14.19769
7.44 -13.854124
7.56 -14.203769
7.68 -14.185661
7.8 -13.94081
7.92 -13.848284
8.04 -13.897075
8.16 -13.737107
8.28 -13.906629
8.4 -13.876488
8.52 -13.945893
8.64 -14.217804
8.76 -13.945361
8.88 -14.23325
9 -14.048413
9.12 -13.97821
9.24 -13.978118
9.36 -14.254361
9.48 -14.459131
9.6 -14.218922
9.72 -13.950175
9.84 -14.225915
9.96 -13.901159
10.08 -14.043515
10.2 -14.490335
10.32 -13.708054
10.44 -13.844386
10.56 -14.03063
10.68 -14.117209
10.8 -13.950165
10.92 -14.00545
11.04 -13.929289
11.16 -14.109075
11.28 -14.281789
11.4 -13.825699
11.52 -13.911212
11.64 -14.184795
11.76 -13.893309
11.88 -13.725308
12 -14.037955
12.12 -14.175418
12.24 -13.830334
12.36 -14.268415
12.48 -14.237641
12.6 -14.254902
12.72 -13.686534
12.84 -13.709251
12.96 -8.411009
13.08 14.816976
13.2 21.768479
13.32 24.341749
13.44 14.142882
13.56 5.209354
13.68 8.279684
13.8 20.012724
13.92 23.679888
14.04 14.437056
14.16 4.154786
14.28 7.603742
14.4 20.34477
14.52 23.54591
14.64 13.924605
14.76 4.150387
14.88 9.466871
15 19.797173
15.12 23.524543
15.24 14.526725
15.36 5.246286
15.48 9.064187
15.6 19.881253
15.72 22.823554
15.84 13.644153
15.96 3.295556
16.08 10.540102
16.2 21.273088
16.32 23.666159
16.44 13.27678
16.56 3.717627
16.68 8.471393
16.8 16.822808
16.92 15.228298
17.04 9.471577
17.16 0.608157
17.28 -0.72076
17.4 -0.581488
17.52 -0.075745
17.64 -0.046232
17.76 -0.066487
17.88 0.005469
18 0.123428
18.12 -0.081888
18.24 0.112861
18.36 0.26239
18.48 -0.032703
18.6 -0.07859
18.72 0.004131
18.84 -0.307267
18.96 -0.048082
19.08 -0.190821
19.2 0.351492
19.32 -0.063779
19.44 0.321026
19.56 -0.335591
19.68 -0.014713
19.8 -0.127685
19.92 -0.002061
20.04 -0.212452
20.16 -0.050874
20.28 0.002791
20.4 0.01555
20.52 -0.020232
20.64 0.015369
20.76 0.149521
20.88 -0.188934
21 0.218439
21.12 -0.122863
21.24 0.102744
21.36 -0.023797
21.48 0.216556
21.6 0.186914
21.72 0.040637
21.84 -0.066318
21.96 0.200094
22.08 -0.115475
22.2 0.266363
22.32 -0.053215
22.44 -0.028213
22.56 0.298327
22.68 0.405243
22.8 -0.2996
22.92 -0.028967
23.04 0.125465
23.16 0.380748
23.28 -0.081849
23.4 -0.170009
23.52 -0.113564
23.64 -0.392354
23.76 0.186358
23.88 0.12467
24 0.037001
24.12 -0.308591
24.24 -0.490297
24.36 -0.111211
24.48 0.065956
24.6 0.205545
24.72 -0.031464
24.84 0.055144
24.96 -0.001693
25.08 0.385862
25.2 0.089547
25.32 0.012092
25.44 0.14162
25.56 0.317617
25.68 -0.184641
25.8 0.286937
25.92 -0.041514
26.04 0.046219
26.16 -0.310769
26.28 0.037641
26.4 0.235428
26.52 -0.201987
26.64 -0.272027
26.76 -0.042856
26.88 -0.111295
27 0.027802
27.12 0.313917
27.24 -0.161205
27.36 0.003444
27.48 0.043232
27.6 0.13366
27.72 0.201063
27.84 -0.042669
27.96 0.040338


==> matlabPlots/more_energy_left/att_meas_x.txt <==
0 0.02314
0.12 0.071125
0.24 0.966225
0.36 0.724971
0.48 0.225656
0.6 -0.102995
0.72 -0.155027
0.84 -0.033646
0.96 0.126109
1.08 0.26066
1.2 0.355144
1.32 0.446807
1.44 0.612526
1.56 0.820846
1.68 1.132538
1.8 1.558789
1.92 2.186575
2.04 3.017169
2.16 3.893385
2.28 4.414597
2.4 4.317736
2.52 3.651613
2.64 2.765659
2.76 1.969845
2.88 1.417097
3 1.108029
3.12 0.969067
3.24 0.918956
3.36 0.915261
3.48 0.93358
3.6 0.923649
3.72 0.912536
3.84 0.889431
3.96 0.801068
4.08 0.611234
4.2 0.313712
4.32 0.078709
4.44 -0.089069
4.56 -0.146606
4.68 -0.106887
4.8 -0.040076
4.92 -0.01965
5.04 0.008708
5.16 0.026224
5.28 0.025385
5.4 0.021763
5.52 0.001354
5.64 -0.02304
5.76 -0.004144
5.88 -0.014425
6 -0.024107
6.12 0.002816
6.24 0.003928
6.36 -0.006036
6.48 -0.022106
6.6 -0.009556
6.72 0.029328
6.84 0.049784
6.96 0.035871
7.08 0.017906
7.2 -0.012312
7.32 -0.03338
7.44 -0.030085
7.56 -0.022923
7.68 -0.023149
7.8 0.028573
7.92 0.177104
8.04 0.575769
8.16 1.113807
8.28 1.388527
8.4 1.240674
8.52 0.853029
8.64 0.509806
8.76 0.305068
8.88 0.206743
9 0.186061
9.12 0.167183
9.24 0.140486
9.36 0.136041
9.48 0.146867
9.6 0.145232
9.72 0.137993
9.84 0.139868
9.96 0.130178
10.08 0.135443
10.2 0.172635
10.32 0.218176
10.44 0.246459
10.56 0.272248
10.68 0.288025
10.8 0.314999
10.92 0.353062
11.04 0.329866
11.16 0.189711
11.28 0.055688
11.4 -0.025901
11.52 -0.089576
11.64 -0.077622
11.76 -0.023646
11.88 0.018858
12 0.051865
12.12 0.076698
12.24 0.082072
12.36 0.106403
12.48 0.152963
12.6 0.227861
12.72 0.332746
12.84 0.425311
12.96 0.503144
13.08 0.856202
13.2 1.018332
13.32 1.09982
13.44 0.926609
13.56 0.627096
13.68 0.351431
13.8 0.203675
13.92 4.7e-05
14.04 -0.142208
14.16 -0.076572
14.28 -0.108638
14.4 -0.036566
14.52 -0.164632
14.64 -0.253577
14.76 -0.313365
14.88 -0.33578
15 -0.327476
15.12 -0.283929
15.24 -0.190405
15.36 0.202759
15.48 0.355339
15.6 0.42584
15.72 0.309925
15.84 0.0569
15.96 -0.039191
16.08 0.045081
16.2 0.218269
16.32 0.2669
16.44 0.103949
16.56 -0.105872
16.68 -0.054413
16.8 -0.24433
16.92 -1.09162
17.04 -2.568687
17.16 -2.401813
17.28 -2.175937
17.4 -1.999795
17.52 -1.795485
17.64 -1.631418
17.76 -1.549809
17.88 -1.510116
18 -1.506395
18.12 -1.506835
18.24 -1.521639
18.36 -1.506145
18.48 -1.492903
18.6 -1.511949
18.72 -1.50864
18.84 -1.489215
18.96 -1.479711
19.08 -1.491189
19.2 -1.489548
19.32 -1.472992
19.44 -1.45186
19.56 -1.45956
19.68 -1.484452
19.8 -1.489978
19.92 -1.522376
20.04 -1.536123
20.16 -1.516763
20.28 -1.526138
20.4 -1.5288
20.52 -1.533943
20.64 -1.511943
20.76 -1.496806
20.88 -1.507868
21 -1.522354
21.12 -1.529282
21.24 -1.544296
21.36 -1.548559
21.48 -1.547452
21.6 -1.539202
21.72 -1.508573
21.84 -1.508786
21.96 -1.527832
22.08 -1.566888
22.2 -1.563925
22.32 -1.524964
22.44 -1.489384
22.56 -1.505976
22.68 -1.510739
22.8 -1.51714
22.92 -1.543627
23.04 -1.527235
23.16 -1.541073
23.28 -1.55646
23.4 -1.544027
23.52 -1.508187
23.64 -1.523113
23.76 -1.539131
23.88 -1.534496
24 -1.513249
24.12 -1.499564
24.24 -1.539749
24.36 -1.542266
24.48 -1.507547
24.6 -1.486542
24.72 -1.496504
24.84 -1.48691
24.96 -1.50974
25.08 -1.51473
25.2 -1.507737
25.32 -1.492859
25.44 -1.504012
25.56 -1.502315
25.68 -1.525657
25.8 -1.551052
25.92 -1.53952
26.04 -1.543033
26.16 -1.57189
26.28 -1.562659
26.4 -1.544872
26.52 -1.494027
26.64 -1.521736
26.76 -1.534825
26.88 -1.524624
27 -1.512854
27.12 -1.491804
27.24 -1.521039
27.36 -1.534916
27.48 -1.572797
27.6 -1.558709
27.72 -1.563009
27.84 -1.550842
27.96 -1.574617


==> matlabPlots/more_energy_left/att_meas_y.txt <==
0 0.014351
0.12 0.262453
0.24 4.989346
0.36 7.097728
0.48 4.940491
0.6 1.879429
0.72 0.274286
0.84 -0.202343
0.96 -0.188816
1.08 -0.063357
1.2 0.050457
1.32 0.149547
1.44 0.249126
1.56 0.354153
1.68 0.489224
1.8 0.710942
1.92 0.975497
2.04 1.126521
2.16 0.831275
2.28 -0.170437
2.4 -1.600861
2.52 -2.757762
2.64 -3.100096
2.76 -2.746789
2.88 -2.155305
3 -1.621723
3.12 -1.250288
3.24 -1.021239
3.36 -0.872021
3.48 -0.738031
3.6 -0.739344
3.72 -0.784554
3.84 -0.809244
3.96 -0.767879
4.08 -0.710839
4.2 -0.634299
4.32 -0.501551
4.44 -0.359202
4.56 -0.203205
4.68 -0.099688
4.8 0.012603
4.92 0.032313
5.04 0.030903
5.16 -0.018359
5.28 -0.01651
5.4 -0.024352
5.52 -0.011883
5.64 0.019598
5.76 0.030088
5.88 0.025575
6 0.019567
6.12 0.031283
6.24 0.044417
6.36 0.053003
6.48 0.037689
6.6 0.009632
6.72 -0.002283
6.84 0.041956
6.96 0.054442
7.08 0.065975
7.2 0.080939
7.32 0.129302
7.44 0.203385
7.56 0.236711
7.68 0.17061
7.8 -0.07634
7.92 -0.78972
8.04 -2.192191
8.16 -3.953192
8.28 -4.799095
8.4 -4.296324
8.52 -3.205819
8.64 -2.253398
8.76 -1.630352
8.88 -1.284919
9 -1.134755
9.12 -1.038629
9.24 -0.961999
9.36 -0.909375
9.48 -0.894477
9.6 -0.901379
9.72 -0.929465
9.84 -0.911828
9.96 -0.930425
10.08 -0.972337
10.2 -1.042942
10.32 -1.122129
10.44 -1.214812
10.56 -1.370078
10.68 -1.551085
10.8 -1.778109
10.92 -1.884162
11.04 -1.604988
11.16 -0.921879
11.28 -0.305819
11.4 -0.042782
11.52 -0.049034
11.64 -0.094489
11.76 -0.148177
11.88 -0.129878
12 -0.042918
12.12 0.118282
12.24 0.390226
12.36 0.779678
12.48 1.253295
12.6 1.768913
12.72 2.268298
12.84 2.624123
12.96 2.707777
13.08 2.784115
13.2 2.566387
13.32 2.001352
13.44 1.339455
13.56 0.897402
13.68 0.521867
13.8 0.263192
13.92 0.16648
14.04 0.117162
14.16 0.077634
14.28 0.018826
14.4 -0.191156
14.52 -0.25488
14.64 -0.333329
14.76 -0.248236
14.88 -0.105657
15 -0.102031
15.12 -0.067829
15.24 -0.210649
15.36 -0.006763
15.48 0.202
15.6 0.20427
15.72 0.23924
15.84 0.149784
15.96 0.078517
16.08 -0.203845
16.2 -0.247842
16.32 -0.267987
16.44 -0.339378
16.56 -0.845563
16.68 -2.28433
16.8 -5.102414
16.92 -6.630959
17.04 -2.998414
17.16 0.894535
17.28 2.652151
17.4 2.843104
17.52 2.706042
17.64 2.582854
17.76 2.490784
17.88 2.425206
18 2.385726
18.12 2.358985
18.24 2.342847
18.36 2.375501
18.48 2.405794
18.6 2.384895
18.72 2.378422
18.84 2.376334
18.96 2.368467
19.08 2.346201
19.2 2.35638
19.32 2.359565
19.44 2.364851
19.56 2.381772
19.68 2.394975
19.8 2.407086
19.92 2.375993
20.04 2.353974
20.16 2.357692
20.28 2.36399
20.4 2.339955
20.52 2.32394
20.64 2.314963
20.76 2.344452
20.88 2.355784
21 2.366714
21.12 2.366806
21.24 2.35802
21.36 2.360461
21.48 2.341935
21.6 2.34205
21.72 2.357591
21.84 2.356078
21.96 2.340076
22.08 2.310833
22.2 2.326638
22.32 2.351652
22.44 2.355293
22.56 2.368219
22.68 2.37525
22.8 2.378165
22.92 2.367564
23.04 2.354086
23.16 2.356375
23.28 2.352975
23.4 2.359314
23.52 2.371516
23.64 2.358592
23.76 2.353259
23.88 2.348641
24 2.370793
24.12 2.37938
24.24 2.371042
24.36 2.37078
24.48 2.389338
24.6 2.39355
24.72 2.382081
24.84 2.381372
24.96 2.378795
25.08 2.36784
25.2 2.37915
25.32 2.384109
25.44 2.375519
25.56 2.37072
25.68 2.368977
25.8 2.340813
25.92 2.347894
26.04 2.335856
26.16 2.330608
26.28 2.336829
26.4 2.35254
26.52 2.399801
26.64 2.369171
26.76 2.350071
26.88 2.367927
27 2.378984
27.12 2.393014
27.24 2.361996
27.36 2.346374
27.48 2.335401
27.6 2.364623
27.72 2.396692
27.84 2.367315
27.96 2.333962


==> matlabPlots/more_energy_left/att_meas_z.txt <==
0 -0.007291
0.12 -0.03984
0.24 -1.291481
0.36 -3.052107
0.48 -4.860665
0.6 -6.632791
0.72 -8.383427
0.84 -10.115041
0.96 -11.825064
1.08 -13.539875
1.2 -15.239336
1.32 -16.932403
1.44 -18.622967
1.56 -20.306628
1.68 -21.990123
1.8 -23.672278
1.92 -25.349686
2.04 -27.030106
2.16 -28.729397
2.28 -30.498917
2.4 -32.306192
2.52 -34.095018
2.64 -35.808952
2.76 -37.47378
2.88 -39.141124
3 -40.812026
3.12 -42.486439
3.24 -44.160248
3.36 -45.831948
3.48 -47.506237
3.6 -49.198047
3.72 -50.891875
3.84 -52.588313
3.96 -54.276374
4.08 -55.959395
4.2 -57.654913
4.32 -59.327307
4.44 -60.996892
4.56 -62.675803
4.68 -64.370948
4.8 -66.061484
4.92 -67.746445
5.04 -69.43163
5.16 -71.113807
5.28 -72.804602
5.4 -74.486643
5.52 -76.169056
5.64 -77.855982
5.76 -79.539202
5.88 -81.230557
6 -82.923465
6.12 -84.613066
6.24 -86.285684
6.36 -87.996057
6.48 -89.689287
6.6 -91.370806
6.72 -93.057552
6.84 -94.741892
6.96 -96.419176
7.08 -98.100779
7.2 -99.791998
7.32 -101.475991
7.44 -103.159945
7.56 -104.838271
7.68 -106.526829
7.8 -108.21133
7.92 -109.901172
8.04 -111.600994
8.16 -113.316091
8.28 -115.027552
8.4 -116.707182
8.52 -118.366843
8.64 -120.041329
8.76 -121.724025
8.88 -123.412745
9 -125.098909
9.12 -126.785569
9.24 -128.466768
9.36 -130.160666
9.48 -131.85133
9.6 -133.548114
9.72 -135.226769
9.84 -136.913873
9.96 -138.593068
10.08 -140.270454
10.2 -141.972541
10.32 -143.655966
10.44 -145.339222
10.56 -147.028596
10.68 -148.7191
10.8 -150.402847
10.92 -152.090472
11.04 -153.765901
11.16 -155.441147
11.28 -157.137946
11.4 -158.828087
11.52 -160.516227
11.64 -162.206185
11.76 -163.884714
11.88 -165.569713
12 -167.265995
12.12 -168.952984
12.24 -170.638013
12.36 -172.321111
12.48 -174.002347
12.6 -175.686605
12.72 -177.368966
12.84 -179.050942
12.96 -179.941254
13.08 -178.455275
13.2 -176.225252
13.32 -174.239718
13.44 -172.506421
13.56 -170.926659
13.68 -169.332752
13.8 -167.567432
13.92 -165.722802
14.04 -164.005099
14.16 -162.511691
14.28 -160.981952
14.4 -159.214081
14.52 -157.295593
14.64 -155.544133
14.76 -154.081287
14.88 -152.52674
15 -150.820188
15.12 -149.003677
15.24 -147.227606
15.36 -145.626465
15.48 -143.994694
15.6 -142.268277
15.72 -140.456935
15.84 -138.786327
15.96 -137.36477
16.08 -135.77927
16.2 -133.92931
16.32 -131.997843
16.44 -130.295106
16.56 -128.840653
16.68 -127.33332
16.8 -125.676427
16.92 -124.095481
17.04 -123.268837
17.16 -123.037981
17.28 -123.138533
17.4 -123.212244
17.52 -123.24614
17.64 -123.259645
17.76 -123.270414
17.88 -123.279434
18 -123.27909
18.12 -123.272782
18.24 -123.270136
18.36 -123.26495
18.48 -123.270294
18.6 -123.277268
18.72 -123.279971
18.84 -123.286182
18.96 -123.28492
19.08 -123.285463
19.2 -123.281036
19.32 -123.278265
19.44 -123.26801
19.56 -123.270649
19.68 -123.274063
19.8 -123.279216
19.92 -123.284312
20.04 -123.283337
20.16 -123.274106
20.28 -123.282418
20.4 -123.284297
20.52 -123.293039
20.64 -123.294809
20.76 -123.286828
20.88 -123.284915
21 -123.282664
21.12 -123.284051
21.24 -123.290068
21.36 -123.294415
21.48 -123.298306
21.6 -123.294426
21.72 -123.284592
21.84 -123.287647
21.96 -123.294202
22.08 -123.30145
22.2 -123.296516
22.32 -123.292195
22.44 -123.287048
22.56 -123.285669
22.68 -123.27764
22.8 -123.283099
22.92 -123.292489
23.04 -123.291274
23.16 -123.286536
23.28 -123.287336
23.4 -123.285392
23.52 -123.277703
23.64 -123.284365
23.76 -123.283606
23.88 -123.283778
24 -123.276608
24.12 -123.27848
24.24 -123.2866
24.36 -123.280937
24.48 -123.280293
24.6 -123.273417
24.72 -123.282579
24.84 -123.284134
24.96 -123.27701
25.08 -123.282941
25.2 -123.280074
25.32 -123.283488
25.44 -123.285772
25.56 -123.275528
25.68 -123.283094
25.8 -123.282475
25.92 -123.287597
26.04 -123.288034
26.16 -123.28565
26.28 -123.281656
26.4 -123.276775
26.52 -123.26851
26.64 -123.272486
26.76 -123.279955
26.88 -123.278663
27 -123.275901
27.12 -123.277981
27.24 -123.280919
27.36 -123.279564
27.48 -123.285103
27.6 -123.286774
27.72 -123.291785
27.84 -123.290706
27.96 -123.28908


==> matlabPlots/more_energy_left/norm_vel.txt <==
0 0.000292
0.12 0.1913
0.24 0.428969
0.36 0.569297
0.48 0.621973
0.6 0.631003
0.72 0.628766
0.84 0.626816
0.96 0.62693
1.08 0.628329
1.2 0.630674
1.32 0.633856
1.44 0.638018
1.56 0.643908
1.68 0.652574
1.8 0.665828
1.92 0.685507
2.04 0.711842
2.16 0.740807
2.28 0.760854
2.4 0.760318
2.52 0.740879
2.64 0.715422
2.76 0.693774
2.88 0.677992
3 0.667538
3.12 0.660932
3.24 0.656715
3.36 0.654227
3.48 0.65283
3.6 0.65237
3.72 0.652553
3.84 0.652727
3.96 0.652188
4.08 0.649726
4.2 0.644801
4.32 0.638258
4.44 0.631642
4.56 0.626517
4.68 0.623038
4.8 0.621044
4.92 0.620093
5.04 0.619562
5.16 0.619384
5.28 0.619245
5.4 0.619191
5.52 0.619193
5.64 0.619143
5.76 0.619188
5.88 0.619152
6 0.619141
6.12 0.619186
6.24 0.619149
6.36 0.619213
6.48 0.619228
6.6 0.619255
6.72 0.619432
6.84 0.619598
6.96 0.620036
7.08 0.620708
7.2 0.621861
7.32 0.623821
7.44 0.62652
7.56 0.629998
7.68 0.63304
7.8 0.63237
7.92 0.620334
8.04 0.583577
8.16 0.508894
8.28 0.412651
8.4 0.326269
8.52 0.26036
8.64 0.211468
8.76 0.174138
8.88 0.143324
9 0.117114
9.12 0.094771
9.24 0.074675
9.36 0.058047
9.48 0.043899
9.6 0.035518
9.72 0.037502
9.84 0.046255
9.96 0.060952
10.08 0.077717
10.2 0.096815
10.32 0.118474
10.44 0.14201
10.56 0.169102
10.68 0.200397
10.8 0.236452
10.92 0.275382
11.04 0.309963
11.16 0.330886
11.28 0.339127
11.4 0.342743
11.52 0.345602
11.64 0.348347
11.76 0.351261
11.88 0.353632
12 0.354773
12.12 0.353569
12.24 0.348252
12.36 0.337593
12.48 0.319961
12.6 0.296122
12.72 0.269938
12.84 0.248062
12.96 0.238199
13.08 0.2433
13.2 0.260397
13.32 0.282647
13.44 0.303772
13.56 0.321279
13.68 0.334085
13.8 0.342292
13.92 0.346698
14.04 0.34798
14.16 0.347523
14.28 0.345888
14.4 0.343816
14.52 0.341858
14.64 0.339833
14.76 0.338078
14.88 0.336284
15 0.33466
15.12 0.333443
15.24 0.332356
15.36 0.331699
15.48 0.331068
15.6 0.330484
15.72 0.330078
15.84 0.329635
15.96 0.329566
16.08 0.329563
16.2 0.329479
16.32 0.32857
16.44 0.324122
16.56 0.310537
16.68 0.272082
16.8 0.18319
16.92 0.056628
17.04 0.000266
17.16 0
17.28 0
17.4 0
17.52 0
17.64 0
17.76 0
17.88 0
18 0
18.12 0
18.24 0
18.36 0
18.48 0
18.6 0
18.72 0
18.84 0
18.96 0
19.08 0
19.2 0
19.32 0
19.44 0
19.56 0
19.68 0
19.8 0
19.92 0
20.04 0
20.16 0
20.28 0
20.4 0
20.52 0
20.64 0
20.76 0
20.88 0
21 0
21.12 0
21.24 0
21.36 0
21.48 0
21.6 0
21.72 0
21.84 0
21.96 0
22.08 0
22.2 0
22.32 0
22.44 0
22.56 0
22.68 0
22.8 0
22.92 0
23.04 0
23.16 0
23.28 0
23.4 0
23.52 0
23.64 0
23.76 0
23.88 0
24 0
24.12 0
24.24 0
24.36 0
24.48 0
24.6 0
24.72 0
24.84 0
24.96 0
25.08 0
25.2 0
25.32 0
25.44 0
25.56 0
25.68 0
25.8 0
25.92 0
26.04 0
26.16 0
26.28 0
26.4 0
26.52 0
26.64 0
26.76 0
26.88 0
27 0
27.12 0
27.24 0
27.36 0
27.48 0
27.6 0
27.72 0
27.84 0
27.96 0


==> matlabPlots/more_energy_left/pos_meas_x.txt <==
0 -1.799967
0.12 -1.799024
0.24 -1.788705
0.36 -1.772006
0.48 -1.752142
0.6 -1.731269
0.72 -1.709774
0.84 -1.687891
0.96 -1.665664
1.08 -1.642891
1.2 -1.619394
1.32 -1.59484
1.44 -1.568979
1.56 -1.541486
1.68 -1.511755
1.8 -1.478849
1.92 -1.441553
2.04 -1.398164
2.16 -1.346638
2.28 -1.286009
2.4 -1.217143
2.52 -1.142653
2.64 -1.065398
2.76 -0.987193
2.88 -0.908808
3 -0.830424
3.12 -0.751988
3.24 -0.673658
3.36 -0.595316
3.48 -0.517006
3.6 -0.438689
3.72 -0.360577
3.84 -0.282468
3.96 -0.204601
4.08 -0.127169
4.2 -0.050505
4.32 0.025096
4.44 0.098706
4.56 0.172676
4.68 0.246575
4.8 0.320156
4.92 0.393251
5.04 0.466075
5.16 0.538664
5.28 0.611213
5.4 0.68381
5.52 0.756287
5.64 0.828837
5.76 0.901464
5.88 0.974127
6 1.046737
6.12 1.119339
6.24 1.192
6.36 1.264679
6.48 1.33737
6.6 1.410025
6.72 1.48263
6.84 1.555223
6.96 1.627856
7.08 1.700551
7.2 1.773364
7.32 1.846387
7.44 1.919766
7.56 1.993544
7.68 2.067778
7.8 2.142178
7.92 2.215882
8.04 2.285938
8.16 2.35035
8.28 2.404689
8.4 2.447797
8.52 2.481626
8.64 2.50853
8.76 2.530361
8.88 2.548349
9 2.56323
9.12 2.575493
9.24 2.585459
9.36 2.593325
9.48 2.599261
9.6 2.603369
9.72 2.605747
9.84 2.606372
9.96 2.605243
10.08 2.602365
10.2 2.597782
10.32 2.591398
10.44 2.583002
10.56 2.572449
10.68 2.559483
10.8 2.543844
10.92 2.525282
11.04 2.503873
11.16 2.480448
11.28 2.456134
11.4 2.431581
11.52 2.406977
11.64 2.382365
11.76 2.357671
11.88 2.332922
12 2.308066
12.12 2.28318
12.24 2.258294
12.36 2.233501
12.48 2.208499
12.6 2.183211
12.72 2.157651
12.84 2.131553
12.96 2.104522
13.08 2.076316
13.2 2.046469
13.32 2.014728
13.44 1.981132
13.56 1.945921
13.68 1.909511
13.8 1.87224
13.92 1.834534
14.04 1.79683
14.16 1.759238
14.28 1.721885
14.4 1.684998
14.52 1.648603
14.64 1.612542
14.76 1.576693
14.88 1.541037
15 1.505681
15.12 1.470617
15.24 1.435856
15.36 1.401329
15.48 1.36679
15.6 1.332229
15.72 1.297718
15.84 1.263357
15.96 1.22926
16.08 1.195397
16.2 1.160869
16.32 1.126189
16.44 1.092834
16.56 1.060019
16.68 1.029072
16.8 1.003454
16.92 0.986655
17.04 0.980773
17.16 0.980858
17.28 0.981699
17.4 0.982643
17.52 0.983499
17.64 0.984306
17.76 0.985042
17.88 0.985678
18 0.986231
18.12 0.986717
18.24 0.987125
18.36 0.987493
18.48 0.987868
18.6 0.988169
18.72 0.988405
18.84 0.988629
18.96 0.988813
19.08 0.988968
19.2 0.989069
19.32 0.989118
19.44 0.989239
19.56 0.989414
19.68 0.989601
19.8 0.989737
19.92 0.98983
20.04 0.989911
20.16 0.989967
20.28 0.990005
20.4 0.990065
20.52 0.99004
20.64 0.990007
20.76 0.990007
20.88 0.990001
21 0.989974
21.12 0.989922
21.24 0.989952
21.36 0.990038
21.48 0.990043
21.6 0.990027
21.72 0.989994
21.84 0.99
21.96 0.990047
22.08 0.990005
22.2 0.989903
22.32 0.989842
22.44 0.989819
22.56 0.989778
22.68 0.989785
22.8 0.989859
22.92 0.989942
23.04 0.989994
23.16 0.990009
23.28 0.989992
23.4 0.989944
23.52 0.989874
23.64 0.989841
23.76 0.989815
23.88 0.989833
24 0.989858
24.12 0.989871
24.24 0.989916
24.36 0.989925
24.48 0.989925
24.6 0.989907
24.72 0.989924
24.84 0.989961
24.96 0.989941
25.08 0.989879
25.2 0.989826
25.32 0.989835
25.44 0.989905
25.56 0.98996
25.68 0.989911
25.8 0.989885
25.92 0.989862
26.04 0.989865
26.16 0.989883
26.28 0.989912
26.4 0.98989
26.52 0.989955
26.64 0.989966
26.76 0.99001
26.88 0.990114
27 0.990215
27.12 0.990234
27.24 0.990196
27.36 0.990141
27.48 0.990045
27.6 0.99
27.72 0.989983
27.84 0.989973
27.96 0.99


==> matlabPlots/more_energy_left/pos_meas_y.txt <==
0 0.000105
0.12 0.002086
0.24 0.030476
0.36 0.087891
0.48 0.15804
0.6 0.23127
0.72 0.305797
0.84 0.380158
0.96 0.453864
1.08 0.526876
1.2 0.599368
1.32 0.671566
1.44 0.743646
1.56 0.815618
1.68 0.8876
1.8 0.959636
1.92 1.031659
2.04 1.103351
2.16 1.173805
2.28 1.240732
2.4 1.30105
2.52 1.352091
2.64 1.39306
2.76 1.425072
2.88 1.449862
3 1.468957
3.12 1.483436
3.24 1.493988
3.36 1.500996
3.48 1.50468
3.6 1.505176
3.72 1.502637
3.84 1.497178
3.96 1.48889
4.08 1.478007
4.2 1.465071
4.32 1.450711
4.44 1.435725
4.56 1.420134
4.68 1.404372
4.8 1.388612
4.92 1.372935
5.04 1.35723
5.16 1.341584
5.28 1.32597
5.4 1.310343
5.52 1.294768
5.64 1.279203
5.76 1.263602
5.88 1.247988
6 1.232299
6.12 1.216574
6.24 1.200908
6.36 1.185263
6.48 1.169583
6.6 1.153924
6.72 1.138293
6.84 1.122656
6.96 1.107045
7.08 1.091409
7.2 1.075774
7.32 1.060152
7.44 1.044565
7.56 1.02894
7.68 1.013292
7.8 0.99767
7.92 0.982166
8.04 0.967119
8.16 0.95254
8.28 0.939109
8.4 0.927433
8.52 0.917577
8.64 0.909406
8.76 0.902737
8.88 0.897445
9 0.893419
9.12 0.890569
9.24 0.888972
9.36 0.888627
9.48 0.889503
9.6 0.891611
9.72 0.895124
9.84 0.899992
9.96 0.906251
10.08 0.913987
10.2 0.92332
10.32 0.934519
10.44 0.947667
10.56 0.963045
10.68 0.981009
10.8 1.00202
10.92 1.026496
11.04 1.054569
11.16 1.085363
11.28 1.117515
11.4 1.150266
11.52 1.183377
11.64 1.216873
11.76 1.250754
11.88 1.284994
12 1.319509
12.12 1.353972
12.24 1.387857
12.36 1.420343
12.48 1.450913
12.6 1.478374
12.72 1.501128
12.84 1.518051
12.96 1.528561
13.08 1.533122
13.2 1.531804
13.32 1.525659
13.44 1.515506
13.56 1.502337
13.68 1.487151
13.8 1.470698
13.92 1.453288
14.04 1.435314
14.16 1.417032
14.28 1.398501
14.4 1.379849
14.52 1.361008
14.64 1.34205
14.76 1.322959
14.88 1.303653
15 1.284263
15.12 1.264772
15.24 1.245256
15.36 1.225608
15.48 1.205734
15.6 1.18601
15.72 1.16626
15.84 1.146467
15.96 1.12675
16.08 1.106982
16.2 1.086619
16.32 1.06608
16.44 1.046347
16.56 1.026936
16.68 1.00913
16.8 0.995673
16.92 0.990639
17.04 0.991674
17.16 0.991971
17.28 0.991969
17.4 0.991809
17.52 0.99157
17.64 0.991258
17.76 0.991001
17.88 0.990825
18 0.990646
18.12 0.990463
18.24 0.990321
18.36 0.990167
18.48 0.990056
18.6 0.989975
18.72 0.989956
18.84 0.989977
18.96 0.98998
19.08 0.990007
19.2 0.990039
19.32 0.990075
19.44 0.990092
19.56 0.99006
19.68 0.990004
19.8 0.989961
19.92 0.989924
20.04 0.98995
20.16 0.989967
20.28 0.989946
20.4 0.989924
20.52 0.989922
20.64 0.989972
20.76 0.990021
20.88 0.99003
21 0.990012
21.12 0.990014
21.24 0.990034
21.36 0.990014
21.48 0.989989
21.6 0.989967
21.72 0.989931
21.84 0.98989
21.96 0.989869
22.08 0.989853
22.2 0.989873
22.32 0.989882
22.44 0.989806
22.56 0.989797
22.68 0.989808
22.8 0.989809
22.92 0.989835
23.04 0.989859
23.16 0.989888
23.28 0.989929
23.4 0.989945
23.52 0.990024
23.64 0.990112
23.76 0.990123
23.88 0.990075
24 0.989987
24.12 0.989928
24.24 0.989905
24.36 0.989881
24.48 0.989882
24.6 0.98988
24.72 0.989896
24.84 0.989855
24.96 0.989854
25.08 0.989863
25.2 0.9899
25.32 0.989963
25.44 0.98998
25.56 0.989967
25.68 0.990004
25.8 0.990032
25.92 0.990014
26.04 0.99002
26.16 0.990027
26.28 0.989989
26.4 0.989968
26.52 0.989938
26.64 0.98995
26.76 0.990001
26.88 0.990013
27 0.989953
27.12 0.989943
27.24 0.989977
27.36 0.990056
27.48 0.990063
27.6 0.990109
27.72 0.990117
27.84 0.990079
27.96 0.990018


==> matlabPlots/more_energy_left/pos_meas_z.txt <==
0 0.996817
0.12 0.996173
0.24 0.995765
0.36 0.995267
0.48 0.99537
0.6 0.996119
0.72 0.997063
0.84 0.998059
0.96 0.998634
1.08 0.998843
1.2 0.999004
1.32 0.999386
1.44 0.999871
1.56 1.000073
1.68 1.000136
1.8 1.000178
1.92 1.000352
2.04 1.000429
2.16 1.000362
2.28 1.000131
2.4 1.000081
2.52 1.00027
2.64 1.000531
2.76 1.000525
2.88 1.000345
3 1.00027
3.12 1.000351
3.24 1.000433
3.36 1.000369
3.48 1.000279
3.6 1.000272
3.72 1.000344
3.84 1.000435
3.96 1.000385
4.08 1.000155
4.2 0.999944
4.32 0.999944
4.44 1.000147
4.56 1.000128
4.68 0.999939
4.8 0.999848
4.92 0.999925
5.04 0.999982
5.16 0.999916
5.28 0.999741
5.4 0.999649
5.52 0.999804
5.64 0.99996
5.76 0.99989
5.88 0.999619
6 0.999427
6.12 0.999378
6.24 0.999433
6.36 0.999339
6.48 0.999195
6.6 0.999185
6.72 0.999285
6.84 0.999477
6.96 0.999412
7.08 0.999149
7.2 0.998954
7.32 0.998907
7.44 0.998932
7.56 0.998789
7.68 0.99854
7.8 0.998385
7.92 0.998425
8.04 0.998526
8.16 0.998455
8.28 0.998364
8.4 0.998298
8.52 0.998343
8.64 0.998547
8.76 0.998681
8.88 0.998376
9 0.998043
9.12 0.997875
9.24 0.997892
9.36 0.997958
9.48 0.997926
9.6 0.997965
9.72 0.998087
9.84 0.998266
9.96 0.998141
10.08 0.997884
10.2 0.997763
10.32 0.997903
10.44 0.998146
10.56 0.998087
10.68 0.997838
10.8 0.997694
10.92 0.997619
11.04 0.997711
11.16 0.997734
11.28 0.997564
11.4 0.997516
11.52 0.997601
11.64 0.997731
11.76 0.997722
11.88 0.997472
12 0.997237
12.12 0.997266
12.24 0.997374
12.36 0.997344
12.48 0.997238
12.6 0.997103
12.72 0.997076
12.84 0.997147
12.96 0.996892
13.08 0.991397
13.2 0.988003
13.32 0.986572
13.44 0.986383
13.56 0.987049
13.68 0.988081
13.8 0.988923
13.92 0.989406
14.04 0.989986
14.16 0.990554
14.28 0.990752
14.4 0.990723
14.52 0.991005
14.64 0.991323
14.76 0.991354
14.88 0.991252
15 0.990752
15.12 0.989918
15.24 0.989861
15.36 0.989403
15.48 0.988766
15.6 0.988373
15.72 0.988244
15.84 0.988154
15.96 0.98767
16.08 0.987014
16.2 0.987217
16.32 0.988003
16.44 0.988939
16.56 0.989351
16.68 0.989557
16.8 0.990842
16.92 0.998162
17.04 1.007319
17.16 1.009171
17.28 1.008817
17.4 1.007338
17.52 1.005568
17.64 1.00366
17.76 1.002027
17.88 1.000671
18 0.999675
18.12 0.99897
18.24 0.998501
18.36 0.998127
18.48 0.997832
18.6 0.997595
18.72 0.997461
18.84 0.997311
18.96 0.997152
19.08 0.997065
19.2 0.996948
19.32 0.996915
19.44 0.996921
19.56 0.996949
19.68 0.996963
19.8 0.996872
19.92 0.996911
20.04 0.996924
20.16 0.99692
20.28 0.996988
20.4 0.996998
20.52 0.997036
20.64 0.997038
20.76 0.997019
20.88 0.996946
21 0.996868
21.12 0.996905
21.24 0.996871
21.36 0.996802
21.48 0.996882
21.6 0.996927
21.72 0.996897
21.84 0.996904
21.96 0.997002
22.08 0.997101
22.2 0.997146
22.32 0.997123
22.44 0.997146
22.56 0.997267
22.68 0.997263
22.8 0.997209
22.92 0.997099
23.04 0.997065
23.16 0.997048
23.28 0.997054
23.4 0.997058
23.52 0.997103
23.64 0.997088
23.76 0.997072
23.88 0.997052
24 0.996947
24.12 0.996894
24.24 0.996878
24.36 0.996861
24.48 0.996797
24.6 0.996744
24.72 0.996806
24.84 0.996838
24.96 0.996877
25.08 0.996884
25.2 0.996839
25.32 0.996794
25.44 0.996829
25.56 0.996775
25.68 0.996801
25.8 0.996765
25.92 0.996709
26.04 0.996769
26.16 0.996887
26.28 0.996997
26.4 0.997085
26.52 0.997138
26.64 0.997177
26.76 0.997194
26.88 0.99717
27 0.997139
27.12 0.997111
27.24 0.997037
27.36 0.997119
27.48 0.9972
27.6 0.997275
27.72 0.99724
27.84 0.997166
27.96 0.997122


==> matlabPlots/more_energy_left/prop_meas_1.txt <==
0 60.738581
0.12 61.050061
0.24 57.790106
0.36 64.004096
0.48 62.821963
0.6 57.234432
0.72 60.12506
0.84 61.207002
0.96 62.003968
1.08 60.430263
1.2 57.930715
1.32 60.893923
1.44 62.328596
1.56 62.003968
1.68 60.277275
1.8 57.510927
1.92 60.738581
2.04 62.328596
2.16 63.323202
2.28 61.842919
2.4 59.822924
2.52 62.328596
2.64 62.821963
2.76 63.155236
2.88 61.682704
3 58.072009
3.12 62.003968
3.24 62.165859
3.36 62.328596
3.48 61.364752
3.6 57.930715
3.72 61.523317
3.84 63.155236
3.96 62.165859
4.08 61.364752
4.2 58.500059
4.32 61.842919
4.44 62.328596
4.56 61.842919
4.68 61.207002
4.8 58.356676
4.92 62.003968
5.04 62.988158
5.16 62.821963
5.28 60.277275
5.4 58.356676
5.52 61.207002
5.64 62.988158
5.76 62.656642
5.88 61.523317
6 57.930715
6.12 61.523317
6.24 62.492188
6.36 62.492188
6.48 60.58403
6.6 57.930715
6.72 61.207002
6.84 63.661828
6.96 62.988158
7.08 61.682704
7.2 57.930715
7.32 61.050061
7.44 62.003968
7.56 62.165859
7.68 61.682704
7.8 58.356676
7.92 61.842919
8.04 62.988158
8.16 61.682704
8.28 60.430263
8.4 57.930715
8.52 62.003968
8.64 62.821963
8.76 62.328596
8.88 61.682704
9 58.500059
9.12 62.003968
9.24 62.656642
9.36 62.988158
9.48 61.207002
9.6 58.644147
9.72 60.893923
9.84 62.988158
9.96 62.821963
10.08 61.682704
10.2 58.213995
10.32 61.842919
10.44 63.155236
10.56 62.988158
10.68 61.207002
10.8 58.213995
10.92 60.893923
11.04 62.656642
11.16 62.821963
11.28 61.523317
11.4 58.213995
11.52 61.842919
11.64 63.155236
11.76 62.988158
11.88 60.58403
12 58.356676
12.12 62.656642
12.24 62.656642
12.36 62.328596
12.48 61.523317
12.6 57.790106
12.72 61.050061
12.84 62.821963
12.96 63.832504
13.08 49.397352
13.2 51.535766
13.32 70.861678
13.44 73.942621
13.56 65.231572
13.68 44.587123
13.8 50.231063
13.92 68.813653
14.04 73.486185
14.16 62.328596
14.28 45.964332
14.4 50.983991
14.52 67.458176
14.64 71.715433
14.76 62.821963
14.88 45.179362
15 50.551006
15.12 60.738581
15.24 72.369373
15.36 61.050061
15.48 46.777061
15.6 52.910053
15.72 69.013112
15.84 73.486185
15.96 62.165859
16.08 45.875768
16.2 51.313629
16.32 70.861678
16.44 73.486185
16.56 64.699793
16.68 51.872601
16.8 65.053344
16.92 79.671958
17.04 63.661828
17.16 53.384583
17.28 55.629729
17.4 54.860654
17.52 54.734537
17.64 56.28729
17.76 56.689342
17.88 56.689342
18 56.960583
18.12 56.420673
18.24 56.554688
18.36 56.28729
18.48 56.960583
18.6 56.689342
18.72 56.824639
18.84 56.022409
18.96 56.554688
19.08 56.28729
19.2 56.554688
19.32 56.689342
19.44 56.824639
19.56 56.420673
19.68 57.234432
19.8 56.420673
19.92 56.689342
20.04 56.960583
20.16 56.420673
20.28 56.554688
20.4 56.154537
20.52 56.154537
20.64 57.372347
20.76 56.824639
20.88 56.420673
21 56.420673
21.12 56.824639
21.24 56.960583
21.36 56.420673
21.48 56.554688
21.6 56.420673
21.72 57.234432
21.84 56.824639
21.96 56.154537
22.08 56.689342
22.2 56.28729
22.32 56.420673
22.44 57.372347
22.56 56.554688
22.68 56.689342
22.8 56.689342
22.92 56.689342
23.04 56.420673
23.16 56.960583
23.28 56.689342
23.4 56.154537
23.52 56.554688
23.64 56.420673
23.76 56.420673
23.88 56.689342
24 56.824639
24.12 56.28729
24.24 56.420673
24.36 56.554688
24.48 56.28729
24.6 56.824639
24.72 57.097179
24.84 57.097179
24.96 57.097179
25.08 56.689342
25.2 56.154537
25.32 57.650179
25.44 57.372347
25.56 56.554688
25.68 56.824639
25.8 56.824639
25.92 56.420673
26.04 56.960583
26.16 56.022409
26.28 56.28729
26.4 56.824639
26.52 56.154537
26.64 56.824639
26.76 56.28729
26.88 56.154537
27 56.420673
27.12 56.824639
27.24 56.28729
27.36 56.689342
27.48 56.960583
27.6 56.154537
27.72 57.097179
27.84 56.28729
27.96 56.689342


==> matlabPlots/more_energy_left/prop_meas_2.txt <==
0 61.207002
0.12 61.523317
0.24 90.18759
0.36 67.258542
0.48 51.093399
0.6 52.675938
0.72 60.12506
0.84 62.165859
0.96 62.656642
1.08 61.523317
1.2 58.934465
1.32 61.207002
1.44 62.328596
1.56 62.988158
1.68 61.050061
1.8 58.788948
1.92 61.523317
2.04 62.821963
2.16 62.165859
2.28 60.430263
2.4 56.824639
2.52 59.52381
2.64 62.821963
2.76 63.323202
2.88 62.821963
3 59.52381
3.12 63.155236
3.24 62.656642
3.36 62.328596
3.48 60.277275
3.6 58.500059
3.72 61.523317
3.84 62.821963
3.96 62.003968
4.08 60.738581
4.2 57.930715
4.32 61.364752
4.44 63.661828
4.56 62.821963
4.68 61.682704
4.8 58.356676
4.92 60.430263
5.04 62.492188
5.16 62.328596
5.28 61.523317
5.4 58.934465
5.52 61.682704
5.64 62.656642
5.76 62.492188
5.88 61.050061
6 58.213995
6.12 62.492188
6.24 62.165859
6.36 62.003968
6.48 60.277275
6.6 58.500059
6.72 62.003968
6.84 62.821963
6.96 62.821963
7.08 61.523317
7.2 58.788948
7.32 60.738581
7.44 62.003968
7.56 62.821963
7.68 60.738581
7.8 58.213995
7.92 60.893923
8.04 62.328596
8.16 61.682704
8.28 60.738581
8.4 59.822924
8.52 62.821963
8.64 62.988158
8.76 62.656642
8.88 61.682704
9 58.644147
9.12 62.165859
9.24 62.492188
9.36 62.165859
9.48 61.364752
9.6 58.356676
9.72 62.003968
9.84 62.328596
9.96 61.682704
10.08 60.58403
10.2 58.356676
10.32 61.050061
10.44 62.492188
10.56 61.842919
10.68 61.050061
10.8 57.790106
10.92 61.050061
11.04 63.323202
11.16 63.661828
11.28 61.364752
11.4 58.356676
11.52 61.050061
11.64 62.656642
11.76 62.165859
11.88 60.738581
12 58.500059
12.12 61.842919
12.24 63.155236
12.36 62.821963
12.48 61.207002
12.6 58.644147
12.72 62.003968
12.84 62.003968
12.96 61.523317
13.08 62.003968
13.2 65.053344
13.32 47.524
13.44 49.915144
13.56 62.656642
13.68 74.872716
13.8 65.772165
13.92 47.810289
14.04 51.98586
14.16 63.832504
14.28 75.346594
14.4 65.59958
14.52 49.603175
14.64 51.98586
14.76 65.59958
14.88 75.346594
15 64.699793
15.12 64.004096
15.24 52.099614
15.36 65.231572
15.48 74.638006
15.6 63.323202
15.72 49.50005
15.84 46.869141
15.96 63.661828
16.08 74.872716
16.2 65.231572
16.32 48.197417
16.44 52.099614
16.56 65.41078
16.68 76.312576
16.8 69.415521
16.92 64.176614
17.04 74.172971
17.16 68.027211
17.28 59.822924
17.4 56.554688
17.52 56.824639
17.64 56.824639
17.76 56.420673
17.88 57.372347
18 57.234432
18.12 57.510927
18.24 57.372347
18.36 57.097179
18.48 57.234432
18.6 57.650179
18.72 56.824639
18.84 56.960583
18.96 57.097179
19.08 57.097179
19.2 57.234432
19.32 57.650179
19.44 57.510927
19.56 57.234432
19.68 57.372347
19.8 56.689342
19.92 56.689342
20.04 57.372347
20.16 57.650179
20.28 57.097179
20.4 57.372347
20.52 57.790106
20.64 57.234432
20.76 57.790106
20.88 57.372347
21 57.234432
21.12 57.234432
21.24 56.960583
21.36 57.097179
21.48 58.072009
21.6 57.372347
21.72 56.824639
21.84 56.960583
21.96 57.234432
22.08 57.650179
22.2 57.930715
22.32 57.097179
22.44 57.510927
22.56 57.790106
22.68 57.097179
22.8 57.372347
22.92 57.650179
23.04 57.510927
23.16 57.650179
23.28 57.650179
23.4 57.372347
23.52 57.097179
23.64 57.650179
23.76 57.930715
23.88 57.510927
24 56.960583
24.12 57.234432
24.24 57.650179
24.36 57.510927
24.48 57.372347
24.6 57.097179
24.72 56.689342
24.84 57.372347
24.96 56.824639
25.08 56.824639
25.2 57.234432
25.32 57.372347
25.44 57.234432
25.56 56.824639
25.68 57.097179
25.8 57.510927
25.92 57.510927
26.04 57.510927
26.16 57.650179
26.28 57.234432
26.4 57.650179
26.52 56.960583
26.64 57.097179
26.76 57.790106
26.88 57.930715
27 57.510927
27.12 57.372347
27.24 57.650179
27.36 57.097179
27.48 57.650179
27.6 57.930715
27.72 57.234432
27.84 57.510927
27.96 57.234432


==> matlabPlots/more_energy_left/prop_meas_3.txt <==
0 61.682704
0.12 61.207002
0.24 30.961669
0.36 59.227671
0.48 70.028011
0.6 64.524455
0.72 64.350064
0.84 63.661828
0.96 62.821963
1.08 61.364752
1.2 58.356676
1.32 62.165859
1.44 63.492063
1.56 62.328596
1.68 61.207002
1.8 58.356676
1.92 61.364752
2.04 63.323202
2.16 63.323202
2.28 61.207002
2.4 59.080704
2.52 61.842919
2.64 62.165859
2.76 61.050061
2.88 60.277275
3 57.930715
3.12 62.003968
3.24 62.165859
3.36 62.656642
3.48 60.893923
3.6 58.644147
3.72 60.738581
3.84 62.656642
3.96 62.656642
4.08 60.738581
4.2 56.960583
4.32 62.328596
4.44 62.988158
4.56 62.165859
4.68 62.003968
4.8 58.213995
4.92 61.842919
5.04 63.155236
5.16 62.988158
5.28 61.050061
5.4 57.790106
5.52 60.738581
5.64 62.988158
5.76 62.821963
5.88 61.207002
6 58.213995
6.12 62.656642
6.24 62.656642
6.36 62.988158
6.48 61.364752
6.6 58.500059
6.72 61.050061
6.84 62.656642
6.96 63.323202
7.08 61.050061
7.2 58.644147
7.32 61.207002
7.44 62.821963
7.56 63.155236
7.68 62.003968
7.8 58.072009
7.92 61.523317
8.04 62.656642
8.16 63.832504
8.28 62.003968
8.4 57.234432
8.52 59.52381
8.64 61.842919
8.76 62.988158
8.88 61.207002
9 58.213995
9.12 62.492188
9.24 63.155236
9.36 63.492063
9.48 61.050061
9.6 57.930715
9.72 61.364752
9.84 62.003968
9.96 62.003968
10.08 61.050061
10.2 58.072009
10.32 62.003968
10.44 62.821963
10.56 62.656642
10.68 60.893923
10.8 58.356676
10.92 61.364752
11.04 62.656642
11.16 61.364752
11.28 61.207002
11.4 58.356676
11.52 61.364752
11.64 63.832504
11.76 63.323202
11.88 61.364752
12 58.072009
12.12 62.165859
12.24 62.165859
12.36 62.003968
12.48 60.738581
12.6 57.930715
12.72 60.893923
12.84 62.492188
12.96 63.323202
13.08 48.890193
13.2 53.504548
13.32 70.244451
13.44 73.942621
13.56 64.524455
13.68 45.964332
13.8 51.759834
13.92 66.321793
14.04 73.260073
14.16 63.492063
14.28 45.787546
14.4 50.983991
14.52 66.50705
14.64 71.715433
14.76 62.821963
14.88 44.587123
15 50.231063
15.12 63.155236
15.24 73.942621
15.36 62.821963
15.48 45.875768
15.6 50.551006
15.72 69.013112
15.84 72.811999
15.96 62.003968
16.08 45.787546
16.2 50.875051
16.32 64.876087
16.44 71.715433
16.56 60.277275
16.68 49.815257
16.8 45.629197
16.92 46.131114
17.04 40.286842
17.16 59.822924
17.28 67.833401
17.4 70.028011
17.52 70.028011
17.64 69.82265
17.76 69.415521
17.88 69.013112
18 69.415521
18.12 69.013112
18.24 68.615342
18.36 69.013112
18.48 68.813653
18.6 69.415521
18.72 69.415521
18.84 69.213732
18.96 69.415521
19.08 68.615342
19.2 69.82265
19.32 70.028011
19.44 69.415521
19.56 69.013112
19.68 69.013112
19.8 68.813653
19.92 68.418172
20.04 69.013112
20.16 69.213732
20.28 69.013112
20.4 69.013112
20.52 69.618491
20.64 69.213732
20.76 69.213732
20.88 69.213732
21 69.415521
21.12 69.415521
21.24 69.415521
21.36 69.82265
21.48 69.013112
21.6 69.618491
21.72 69.415521
21.84 69.013112
21.96 69.415521
22.08 69.213732
22.2 70.028011
22.32 68.027211
22.44 69.013112
22.56 68.813653
22.68 68.813653
22.8 68.813653
22.92 69.013112
23.04 68.615342
23.16 68.615342
23.28 68.813653
23.4 69.213732
23.52 68.813653
23.64 69.213732
23.76 69.013112
23.88 68.615342
24 69.213732
24.12 68.418172
24.24 69.213732
24.36 68.222131
24.48 69.618491
24.6 69.213732
24.72 68.813653
24.84 69.415521
24.96 69.415521
25.08 70.244451
25.2 69.415521
25.32 68.222131
25.44 68.813653
25.56 69.013112
25.68 69.415521
25.8 70.028011
25.92 69.415521
26.04 69.82265
26.16 69.013112
26.28 69.013112
26.4 69.013112
26.52 68.813653
26.64 68.813653
26.76 69.415521
26.88 69.415521
27 69.213732
27.12 68.813653
27.24 69.415521
27.36 69.213732
27.48 68.222131
27.6 69.013112
27.72 69.013112
27.84 69.82265
27.96 69.013112


==> matlabPlots/more_energy_left/prop_meas_4.txt <==
0 60.58403
0.12 62.003968
0.24 54.609
0.36 57.790106
0.48 59.672992
0.6 58.500059
0.72 61.207002
0.84 62.165859
0.96 61.364752
1.08 61.207002
1.2 58.644147
1.32 60.893923
1.44 62.821963
1.56 62.656642
1.68 61.523317
1.8 57.930715
1.92 61.050061
2.04 61.682704
2.16 61.842919
2.28 60.58403
2.4 59.375371
2.52 62.821963
2.64 64.176614
2.76 63.492063
2.88 61.842919
3 58.072009
3.12 61.842919
3.24 62.328596
3.36 62.656642
3.48 60.738581
3.6 58.644147
3.72 61.682704
3.84 62.656642
3.96 62.988158
4.08 61.364752
4.2 58.213995
4.32 61.682704
4.44 62.656642
4.56 62.003968
4.68 60.893923
4.8 58.500059
4.92 61.050061
5.04 63.155236
5.16 62.165859
5.28 61.523317
5.4 58.500059
5.52 61.364752
5.64 62.328596
5.76 62.165859
5.88 60.58403
6 58.072009
6.12 62.328596
6.24 62.003968
6.36 63.155236
6.48 60.58403
6.6 58.934465
6.72 61.207002
6.84 62.492188
6.96 62.821963
7.08 61.523317
7.2 59.080704
7.32 60.893923
7.44 62.003968
7.56 62.821963
7.68 61.050061
7.8 58.072009
7.92 61.050061
8.04 61.207002
8.16 61.842919
8.28 61.523317
8.4 59.973612
8.52 62.003968
8.64 62.656642
8.76 62.003968
8.88 60.738581
9 58.213995
9.12 62.328596
9.24 62.492188
9.36 62.821963
9.48 61.682704
9.6 58.500059
9.72 61.050061
9.84 62.821963
9.96 62.492188
10.08 61.682704
10.2 58.213995
10.32 61.050061
10.44 62.492188
10.56 62.656642
10.68 61.364752
10.8 58.500059
10.92 61.050061
11.04 62.492188
11.16 62.821963
11.28 61.364752
11.4 58.356676
11.52 60.738581
11.64 62.165859
11.76 62.656642
11.88 61.207002
12 58.356676
12.12 62.492188
12.24 62.988158
12.36 62.165859
12.48 61.207002
12.6 57.930715
12.72 60.893923
12.84 62.492188
12.96 61.842919
13.08 68.813653
13.2 65.41078
13.32 49.091802
13.44 51.535766
13.56 65.231572
13.68 76.804916
13.8 65.053344
13.92 47.906487
14.04 50.443906
14.16 63.492063
14.28 76.312576
14.4 64.876087
14.52 47.810289
14.64 49.810719
14.76 62.656642
14.88 73.486185
15 64.524455
15.12 63.492063
15.24 50.443906
15.36 63.661828
15.48 76.557954
15.6 65.59958
15.72 49.091802
15.84 50.983991
15.96 65.053344
16.08 75.58579
16.2 65.231572
16.32 50.443906
16.44 50.875051
16.56 65.41078
16.68 77.808901
16.8 72.811999
16.92 75.826509
17.04 56.420673
17.16 53.146259
17.28 52.328624
17.4 54.359643
17.52 55.500056
17.64 56.28729
17.76 56.689342
17.88 56.554688
18 56.554688
18.12 56.960583
18.24 56.824639
18.36 57.234432
18.48 56.689342
18.6 56.022409
18.72 56.420673
18.84 56.554688
18.96 56.420673
19.08 56.689342
19.2 56.554688
19.32 56.554688
19.44 56.824639
19.56 56.824639
19.68 57.097179
19.8 57.372347
19.92 56.689342
20.04 56.554688
20.16 56.689342
20.28 57.650179
20.4 56.022409
20.52 56.420673
20.64 56.960583
20.76 56.960583
20.88 57.372347
21 56.824639
21.12 56.554688
21.24 56.554688
21.36 56.554688
21.48 56.689342
21.6 56.022409
21.72 56.554688
21.84 56.420673
21.96 56.689342
22.08 56.689342
22.2 56.689342
22.32 56.420673
22.44 56.689342
22.56 56.554688
22.68 56.420673
22.8 56.554688
22.92 56.554688
23.04 56.420673
23.16 56.824639
23.28 56.824639
23.4 56.689342
23.52 56.824639
23.64 56.960583
23.76 56.689342
23.88 56.554688
24 56.28729
24.12 56.960583
24.24 56.420673
24.36 56.420673
24.48 56.28729
24.6 56.420673
24.72 56.420673
24.84 56.420673
24.96 56.28729
25.08 56.420673
25.2 56.824639
25.32 56.824639
25.44 56.554688
25.56 56.154537
25.68 56.960583
25.8 56.554688
25.92 56.554688
26.04 56.28729
26.16 56.960583
26.28 56.689342
26.4 56.420673
26.52 56.960583
26.64 56.689342
26.76 56.420673
26.88 56.554688
27 57.372347
27.12 56.28729
27.24 57.097179
27.36 56.554688
27.48 56.554688
27.6 56.824639
27.72 56.022409
27.84 56.824639
27.96 56.689342


==> matlabPlots/more_energy_left/prop_meas_5.txt <==
0 61.682704
0.12 61.682704
0.24 89.509488
0.36 65.95436
0.48 49.397352
0.6 53.027893
0.72 59.822924
0.84 62.988158
0.96 63.155236
1.08 61.364752
1.2 58.072009
1.32 61.207002
1.44 62.656642
1.56 61.842919
1.68 61.207002
1.8 57.930715
1.92 61.364752
2.04 62.328596
2.16 62.656642
2.28 60.58403
2.4 56.689342
2.52 60.58403
2.64 63.155236
2.76 63.492063
2.88 61.523317
3 59.52381
3.12 62.988158
3.24 62.328596
3.36 62.328596
3.48 61.050061
3.6 57.930715
3.72 61.364752
3.84 63.323202
3.96 62.821963
4.08 60.738581
4.2 58.072009
4.32 61.842919
4.44 63.492063
4.56 62.988158
4.68 61.364752
4.8 57.650179
4.92 60.893923
5.04 61.842919
5.16 62.656642
5.28 61.682704
5.4 58.213995
5.52 61.842919
5.64 62.988158
5.76 63.323202
5.88 61.050061
6 58.072009
6.12 63.155236
6.24 62.328596
6.36 62.821963
6.48 60.738581
6.6 57.930715
6.72 60.738581
6.84 62.492188
6.96 62.821963
7.08 61.050061
7.2 58.072009
7.32 61.364752
7.44 62.165859
7.56 62.656642
7.68 60.738581
7.8 57.650179
7.92 60.58403
8.04 62.165859
8.16 62.492188
8.28 62.165859
8.4 59.375371
8.52 62.328596
8.64 63.323202
8.76 62.492188
8.88 61.050061
9 58.644147
9.12 62.165859
9.24 62.821963
9.36 62.821963
9.48 60.738581
9.6 58.356676
9.72 61.364752
9.84 62.656642
9.96 62.988158
10.08 61.050061
10.2 57.930715
10.32 61.364752
10.44 62.492188
10.56 62.656642
10.68 60.893923
10.8 57.930715
10.92 61.364752
11.04 63.492063
11.16 63.323202
11.28 61.682704
11.4 58.356676
11.52 61.050061
11.64 62.492188
11.76 62.328596
11.88 61.523317
12 57.930715
12.12 63.832504
12.24 62.988158
12.36 62.988158
12.48 61.523317
12.6 58.644147
12.72 61.523317
12.84 62.492188
12.96 62.656642
13.08 48.890193
13.2 47.810289
13.32 66.321793
13.44 73.035349
13.56 63.155236
13.68 45.787546
13.8 50.658561
13.92 70.028011
14.04 73.260073
14.16 63.155236
14.28 46.322031
14.4 51.647557
14.52 69.415521
14.64 74.638006
14.76 62.656642
14.88 47.241119
15 51.872601
15.12 63.323202
15.24 74.404762
15.36 62.165859
15.48 44.091711
15.6 50.443906
15.72 65.95436
15.84 71.715433
15.96 63.155236
16.08 45.612115
16.2 51.759834
16.32 69.213732
16.44 74.404762
16.56 63.323202
16.68 46.502976
16.8 59.375371
16.92 79.819669
17.04 78.385896
17.16 65.231572
17.28 57.790106
17.4 56.824639
17.52 56.824639
17.64 57.372347
17.76 56.824639
17.88 57.372347
18 57.097179
18.12 57.790106
18.24 57.790106
18.36 57.097179
18.48 57.234432
18.6 57.234432
18.72 57.372347
18.84 57.372347
18.96 56.824639
19.08 57.372347
19.2 57.510927
19.32 57.650179
19.44 57.510927
19.56 56.689342
19.68 57.650179
19.8 57.510927
19.92 57.234432
20.04 56.960583
20.16 57.372347
20.28 57.234432
20.4 57.510927
20.52 57.510927
20.64 57.097179
20.76 57.510927
20.88 57.510927
21 58.072009
21.12 57.234432
21.24 57.930715
21.36 57.510927
21.48 57.510927
21.6 57.930715
21.72 57.510927
21.84 57.234432
21.96 57.234432
22.08 57.097179
22.2 57.510927
22.32 57.097179
22.44 57.372347
22.56 57.650179
22.68 57.510927
22.8 56.960583
22.92 57.790106
23.04 57.790106
23.16 57.790106
23.28 57.650179
23.4 56.960583
23.52 57.234432
23.64 57.372347
23.76 57.510927
23.88 57.097179
24 57.372347
24.12 56.960583
24.24 56.824639
24.36 56.824639
24.48 57.510927
24.6 57.097179
24.72 57.372347
24.84 57.234432
24.96 57.510927
25.08 57.650179
25.2 57.790106
25.32 57.234432
25.44 56.960583
25.56 57.510927
25.68 57.234432
25.8 57.510927
25.92 57.510927
26.04 57.650179
26.16 57.234432
26.28 57.097179
26.4 57.510927
26.52 56.960583
26.64 57.650179
26.76 57.650179
26.88 58.213995
27 56.960583
27.12 56.689342
27.24 57.510927
27.36 57.650179
27.48 57.234432
27.6 57.372347
27.72 57.234432
27.84 57.372347
27.96 57.510927


==> matlabPlots/more_energy_left/prop_meas_6.txt <==
0 61.364752
0.12 61.207002
0.24 31.369597
0.36 62.988158
0.48 71.500072
0.6 63.492063
0.72 63.832504
0.84 62.988158
0.96 62.165859
1.08 61.207002
1.2 58.500059
1.32 61.523317
1.44 62.165859
1.56 63.155236
1.68 61.364752
1.8 58.500059
1.92 61.364752
2.04 62.821963
2.16 63.155236
2.28 62.988158
2.4 59.822924
2.52 61.682704
2.64 61.050061
2.76 60.12506
2.88 60.12506
3 58.213995
3.12 62.003968
3.24 61.682704
3.36 63.155236
3.48 62.165859
3.6 58.644147
3.72 61.523317
3.84 62.165859
3.96 62.988158
4.08 61.207002
4.2 58.072009
4.32 61.682704
4.44 62.821963
4.56 62.003968
4.68 61.364752
4.8 58.644147
4.92 62.003968
5.04 62.656642
5.16 62.165859
5.28 61.364752
5.4 58.213995
5.52 61.682704
5.64 62.328596
5.76 62.328596
5.88 62.003968
6 58.644147
6.12 62.165859
6.24 62.988158
6.36 62.821963
6.48 61.207002
6.6 58.072009
6.72 61.682704
6.84 62.328596
6.96 62.492188
7.08 60.58403
7.2 57.930715
7.32 61.050061
7.44 62.492188
7.56 62.988158
7.68 61.207002
7.8 58.356676
7.92 62.165859
8.04 63.323202
8.16 64.524455
8.28 62.003968
8.4 56.154537
8.52 59.973612
8.64 61.842919
8.76 62.165859
8.88 61.364752
9 57.930715
9.12 62.656642
9.24 62.821963
9.36 62.656642
9.48 60.58403
9.6 58.788948
9.72 61.364752
9.84 62.165859
9.96 62.656642
10.08 61.050061
10.2 57.930715
10.32 61.364752
10.44 62.492188
10.56 62.821963
10.68 60.893923
10.8 58.213995
10.92 61.523317
11.04 61.842919
11.16 61.842919
11.28 60.430263
11.4 58.072009
11.52 62.165859
11.64 62.492188
11.76 62.165859
11.88 60.738581
12 58.072009
12.12 62.656642
12.24 62.821963
12.36 62.492188
12.48 61.050061
12.6 57.510927
12.72 60.893923
12.84 62.328596
12.96 62.821963
13.08 65.053344
13.2 65.053344
13.32 51.203277
13.44 51.872601
13.56 64.524455
13.68 75.108908
13.8 65.231572
13.92 47.906487
14.04 50.443906
14.16 63.832504
14.28 74.638006
14.4 65.231572
14.52 47.241119
14.64 49.603175
14.76 62.821963
14.88 74.872716
15 64.176614
15.12 63.492063
15.24 50.33726
15.36 58.213995
15.48 75.346594
15.6 64.524455
15.72 48.790008
15.84 49.915144
15.96 63.832504
16.08 74.872716
16.2 64.004096
16.32 46.869141
16.44 49.091802
16.56 59.822924
16.68 68.615342
16.8 47.810289
16.92 43.977365
17.04 46.142571
17.16 62.821963
17.28 69.415521
17.4 70.442378
17.52 70.861678
17.64 70.861678
17.76 69.415521
17.88 69.013112
18 69.013112
18.12 68.813653
18.24 69.82265
18.36 69.013112
18.48 69.213732
18.6 69.415521
18.72 68.813653
18.84 69.618491
18.96 69.415521
19.08 69.213732
19.2 69.013112
19.32 69.213732
19.44 68.418172
19.56 68.813653
19.68 69.618491
19.8 68.615342
19.92 68.813653
20.04 69.213732
20.16 69.013112
20.28 69.415521
20.4 68.813653
20.52 69.213732
20.64 68.813653
20.76 69.213732
20.88 69.415521
21 68.615342
21.12 70.651406
21.24 69.213732
21.36 69.618491
21.48 69.013112
21.6 69.213732
21.72 69.213732
21.84 68.813653
21.96 69.618491
22.08 69.415521
22.2 68.813653
22.32 69.213732
22.44 68.615342
22.56 69.013112
22.68 69.213732
22.8 69.013112
22.92 69.213732
23.04 68.813653
23.16 69.013112
23.28 68.027211
23.4 69.82265
23.52 68.813653
23.64 69.013112
23.76 69.013112
23.88 68.222131
24 69.013112
24.12 69.213732
24.24 69.415521
24.36 69.82265
24.48 69.213732
24.6 69.415521
24.72 68.615342
24.84 69.013112
24.96 69.213732
25.08 68.418172
25.2 69.013112
25.32 69.618491
25.44 69.013112
25.56 69.013112
25.68 69.618491
25.8 69.213732
25.92 69.013112
26.04 68.615342
26.16 69.013112
26.28 69.213732
26.4 69.013112
26.52 68.813653
26.64 69.213732
26.76 68.615342
26.88 69.415521
27 68.615342
27.12 68.615342
27.24 68.813653
27.36 68.813653
27.48 69.415521
27.6 69.013112
27.72 68.813653
27.84 68.813653
27.96 69.013112


==> matlabPlots/more_energy_left/trackThisFolder.txt <==
%% Example Title
% Summary of example objective

%% Section 1 Title
% Description of first code block
a = 1;

%% Section 2 Title
% Description of second code block
b = 2;


==> matlabPlots/more_energy_left/vel_meas_x.txt <==
0 0.000393
0.12 0.04265
0.24 0.121069
0.36 0.155931
0.48 0.172137
0.6 0.176829
0.72 0.179667
0.84 0.182803
0.96 0.186489
1.08 0.192267
1.2 0.19922
1.32 0.209511
1.44 0.221938
1.56 0.236918
1.68 0.25924
1.8 0.290402
1.92 0.334147
2.04 0.393413
2.16 0.466905
2.28 0.542479
2.4 0.601325
2.52 0.635458
2.64 0.648827
2.76 0.652939
2.88 0.653179
3 0.653348
3.12 0.652935
3.24 0.653047
3.36 0.652443
3.48 0.652757
3.6 0.652543
3.72 0.651495
3.84 0.650159
3.96 0.647195
4.08 0.64239
4.2 0.634557
4.32 0.626157
4.44 0.616331
4.56 0.613509
4.68 0.611194
4.8 0.609158
4.92 0.607083
5.04 0.605376
5.16 0.604787
5.28 0.604567
5.4 0.604801
5.52 0.604523
5.64 0.604706
5.76 0.605209
5.88 0.605243
6 0.604915
6.12 0.604798
6.24 0.605659
6.36 0.605624
6.48 0.605746
6.6 0.605424
6.72 0.605238
6.84 0.605127
6.96 0.60601
7.08 0.606945
7.2 0.607865
7.32 0.609995
7.44 0.61328
7.56 0.61654
7.68 0.620235
7.8 0.619022
7.92 0.606548
8.04 0.567466
8.16 0.496609
8.28 0.402138
8.4 0.315824
8.52 0.249951
8.64 0.201573
8.76 0.166134
8.88 0.136726
9 0.11262
9.12 0.091928
9.24 0.07404
9.36 0.057378
9.48 0.041402
9.6 0.026757
9.72 0.011958
9.84 -0.002278
9.96 -0.01682
10.08 -0.031148
10.2 -0.045589
10.32 -0.061774
10.44 -0.078582
10.56 -0.097173
10.68 -0.118089
10.8 -0.141815
10.92 -0.16698
11.04 -0.188291
11.16 -0.199928
11.28 -0.204081
11.4 -0.20495
11.52 -0.205024
11.64 -0.205393
11.76 -0.206125
11.88 -0.20636
12 -0.207585
12.12 -0.207603
12.24 -0.207519
12.36 -0.207722
12.48 -0.208791
12.6 -0.210539
12.72 -0.213987
12.84 -0.220232
12.96 -0.230056
13.08 -0.240498
13.2 -0.25698
13.32 -0.272051
13.44 -0.287908
13.56 -0.298562
13.68 -0.30727
13.8 -0.312499
13.92 -0.313844
14.04 -0.313251
14.16 -0.312652
14.28 -0.309646
14.4 -0.305781
14.52 -0.302227
14.64 -0.299746
14.76 -0.297988
14.88 -0.296003
15 -0.293261
15.12 -0.29124
15.24 -0.289127
15.36 -0.287473
15.48 -0.288227
15.6 -0.287522
15.72 -0.286657
15.84 -0.285283
15.96 -0.284397
16.08 -0.284809
16.2 -0.286869
16.32 -0.284731
16.44 -0.27873
16.56 -0.268256
16.68 -0.239891
16.8 -0.18058
16.92 -0.094391
17.04 -0.006711
17.16 0.00585
17.28 0.008941
17.4 0.008835
17.52 0.007723
17.64 0.007279
17.76 0.006459
17.88 0.005614
18 0.005011
18.12 0.004327
18.24 0.003282
18.36 0.003113
18.48 0.003269
18.6 0.002305
18.72 0.001971
18.84 0.001857
18.96 0.001958
19.08 0.001601
19.2 0.001351
19.32 0.000618
19.44 0.001058
19.56 0.001033
19.68 0.00082
19.8 0.000439
19.92 0.000816
20.04 0.000672
20.16 0.000337
20.28 0.000118
20.4 0.000793
20.52 3.4e-05
20.64 -7e-05
20.76 0.000106
20.88 0.000294
21 -0.000248
21.12 -0.000188
21.24 0.000296
21.36 0.000509
21.48 5.4e-05
21.6 -0.000245
21.72 -0.000301
21.84 -0.000333
21.96 0.000192
22.08 -0.000138
22.2 -0.000777
22.32 0.000214
22.44 -4.3e-05
22.56 -0.000234
22.68 -7.9e-05
22.8 0.000449
22.92 0.000363
23.04 0.00035
23.16 -1e-06
23.28 0.000552
23.4 -0.000321
23.52 -0.000198
23.64 2e-06
23.76 -4.2e-05
23.88 0.000384
24 0.000403
24.12 -5.3e-05
24.24 0.000465
24.36 0.000176
24.48 0.000111
24.6 -0.000143
24.72 0.000315
24.84 0.000994
24.96 3.7e-05
25.08 2.7e-05
25.2 -0.000387
25.32 0.000144
25.44 0.000842
25.56 0.000514
25.68 -0.00013
25.8 0.000383
25.92 1.5e-05
26.04 0.000298
26.16 0.000349
26.28 0.000314
26.4 -3.2e-05
26.52 0.000614
26.64 4.2e-05
26.76 0.000121
26.88 0.000406
27 0.000885
27.12 0.000237
27.24 -0.000295
27.36 8.5e-05
27.48 -0.000583
27.6 0.000395
27.72 9.6e-05
27.84 -0.000187
27.96 0.000446


==> matlabPlots/more_energy_left/vel_meas_y.txt <==
0 0.000808
0.12 0.09047
0.24 0.387739
0.36 0.552226
0.48 0.608469
0.6 0.618054
0.72 0.617486
0.84 0.614311
0.96 0.610001
1.08 0.606517
1.2 0.603501
1.32 0.602161
1.44 0.600976
1.56 0.600478
1.68 0.600547
1.8 0.600699
1.92 0.599803
2.04 0.594432
2.16 0.576583
2.28 0.534956
2.4 0.465676
2.52 0.382075
2.64 0.301076
2.76 0.234974
2.88 0.18136
3 0.138461
3.12 0.102991
3.24 0.072273
3.36 0.044421
3.48 0.017905
3.6 -0.008883
3.72 -0.034137
3.84 -0.057983
3.96 -0.080945
4.08 -0.100684
4.2 -0.115057
4.32 -0.124
4.44 -0.128084
4.56 -0.130442
4.68 -0.131338
4.8 -0.130405
4.92 -0.130492
5.04 -0.130522
5.16 -0.13036
5.28 -0.130305
5.4 -0.130586
5.52 -0.130534
5.64 -0.130191
5.76 -0.130389
5.88 -0.129788
6 -0.130603
6.12 -0.130873
6.24 -0.130282
6.36 -0.130397
6.48 -0.130879
6.6 -0.130487
6.72 -0.130003
6.84 -0.130225
6.96 -0.1302
7.08 -0.130554
7.2 -0.130301
7.32 -0.13027
7.44 -0.130168
7.56 -0.130568
7.68 -0.130671
7.8 -0.129961
7.92 -0.12809
8.04 -0.124255
8.16 -0.116558
8.28 -0.104184
8.4 -0.089387
8.52 -0.075019
8.64 -0.06205
8.76 -0.050371
8.88 -0.038974
9 -0.028756
9.12 -0.018823
9.24 -0.00775
9.36 0.002677
9.48 0.012246
9.6 0.023061
9.72 0.034799
9.84 0.046246
9.96 0.058236
10.08 0.070598
10.2 0.084854
10.32 0.101052
10.44 0.118369
10.56 0.138389
10.68 0.161337
10.8 0.189179
10.92 0.219467
11.04 0.247319
11.16 0.263799
11.28 0.270869
11.4 0.274346
11.52 0.277576
11.64 0.281118
11.76 0.284004
11.88 0.286942
12 0.287589
12.12 0.286145
12.24 0.278969
12.36 0.264849
12.48 0.243027
12.6 0.210044
12.72 0.165548
12.84 0.114113
12.96 0.061496
13.08 0.012854
13.2 -0.031538
13.32 -0.069782
13.44 -0.099017
13.56 -0.119609
13.68 -0.132777
13.8 -0.141541
13.92 -0.148358
14.04 -0.150987
14.16 -0.153058
14.28 -0.154467
14.4 -0.155765
14.52 -0.158615
14.64 -0.158207
14.76 -0.159615
14.88 -0.161289
15 -0.161847
15.12 -0.162607
15.24 -0.162061
15.36 -0.16467
15.48 -0.164383
15.6 -0.164325
15.72 -0.165479
15.84 -0.164226
15.96 -0.164916
16.08 -0.166342
16.2 -0.169267
16.32 -0.168987
16.44 -0.165423
16.56 -0.157737
16.68 -0.135144
16.8 -0.080688
16.92 -0.002423
17.04 0.003695
17.16 -0.001568
17.28 -0.002559
17.4 -0.002527
17.52 -0.002731
17.64 -0.002874
17.76 -0.002519
17.88 -0.001626
18 -0.001338
18.12 -0.001405
18.24 -0.000933
18.36 -0.000904
18.48 -0.000605
18.6 -0.000388
18.72 0.000113
18.84 -8.9e-05
18.96 -0.000366
19.08 -1.3e-05
19.2 -7.5e-05
19.32 -1.6e-05
19.44 -0.000287
19.56 7.6e-05
19.68 -0.000394
19.8 -0.00062
19.92 -0.000391
20.04 -3.5e-05
20.16 -0.000203
20.28 -0.000247
20.4 -0.000298
20.52 7.5e-05
20.64 -8.3e-05
20.76 0.000227
20.88 5.1e-05
21 -0.000212
21.12 -0.000328
21.24 0.000295
21.36 -0.00026
21.48 -0.000294
21.6 -6.9e-05
21.72 -0.000132
21.84 -0.000124
21.96 0.000211
22.08 0.000197
22.2 0.000574
22.32 0.000196
22.44 -0.000458
22.56 3.1e-05
22.68 0.000158
22.8 0.000153
22.92 -0.000293
23.04 0.000317
23.16 -1e-06
23.28 9.2e-05
23.4 -0.000343
23.52 0.000292
23.64 0.000166
23.76 0.000188
23.88 0.00019
24 -0.000654
24.12 -3.7e-05
24.24 -1.9e-05
24.36 -0.0002
24.48 0.000109
24.6 -0.000341
24.72 -4e-05
24.84 -0.000239
24.96 0.000168
25.08 -0.000193
25.2 -3.1e-05
25.32 0.00031
25.44 2.9e-05
25.56 -2.5e-05
25.68 0.000522
25.8 0.00018
25.92 -0.000132
26.04 0.0003
26.16 -5.4e-05
26.28 5.5e-05
26.4 -1.2e-05
26.52 -0.000179
26.64 -0.000227
26.76 0.000366
26.88 -4.3e-05
27 -1.5e-05
27.12 -0.000299
27.24 0.000135
27.36 0.000228
27.48 -1.6e-05
27.6 0.000295
27.72 0.000535
27.84 -0.000326
27.96 -0.000405


==> matlabPlots/more_energy_left/vel_meas_z.txt <==
0 0.000146
0.12 -0.007245
0.24 0.006864
0.36 -0.010334
0.48 -0.003502
0.6 0.007539
0.72 0.015676
0.84 0.013651
0.96 -0.00447
1.08 -0.004921
1.2 0.002893
1.32 0.010463
1.44 0.010408
1.56 -0.005928
1.68 -0.006539
1.8 0.000383
1.92 0.007987
2.04 0.007242
2.16 -0.006617
2.28 -0.008572
2.4 -0.000158
2.52 0.008369
2.64 0.008179
2.76 -0.007982
2.88 -0.008305
3 -0.000177
3.12 0.007299
3.24 0.006223
3.36 -0.007094
3.48 -0.0077
3.6 0.000187
3.72 0.007319
3.84 0.007527
3.96 -0.008283
4.08 -0.00873
4.2 -0.001527
4.32 0.007997
4.44 0.007583
4.56 -0.008349
4.68 -0.008059
4.8 4.3e-05
4.92 0.007595
5.04 0.005802
5.16 -0.008927
5.28 -0.009362
5.4 -0.000799
5.52 0.008243
5.64 0.007226
5.76 -0.008066
5.88 -0.008998
6 -0.001748
6.12 0.00654
6.24 0.006955
6.36 -0.008
6.48 -0.008172
6.6 0.00044
6.72 0.007792
6.84 0.00772
6.96 -0.007875
7.08 -0.008722
7.2 -0.001237
7.32 0.006672
7.44 0.005999
7.56 -0.008636
7.68 -0.008999
7.8 -0.000711
7.92 0.007094
8.04 0.007718
8.16 -0.008306
8.28 -0.006426
8.4 -2.9e-05
8.52 0.007141
8.64 0.008342
8.76 -0.007296
8.88 -0.009099
9 -0.001471
9.12 0.006109
9.24 0.007495
9.36 -0.006955
9.48 -0.007288
9.6 5.6e-05
9.72 0.007512
9.84 0.006646
9.96 -0.008029
10.08 -0.009206
10.2 -0.000655
10.32 0.008162
10.44 0.008312
10.56 -0.009156
10.68 -0.009113
10.8 -0.001361
10.92 0.006377
11.04 0.007267
11.16 -0.00779
11.28 -0.008018
11.4 8.6e-05
11.52 0.007776
11.64 0.007525
11.76 -0.007546
11.88 -0.008973
12 -0.000802
12.12 0.007799
12.24 0.006753
12.36 -0.008293
12.48 -0.007726
12.6 -0.000545
12.72 0.006804
12.84 0.006307
12.96 -0.009696
13.08 -0.053314
13.2 -0.026404
13.32 0.003252
13.44 0.013899
13.56 0.009569
13.68 -0.009176
13.8 0.000115
13.92 0.00743
14.04 0.018036
14.16 0.003001
14.28 -0.016555
14.4 -0.004454
14.52 0.009452
14.64 0.014261
14.76 -0.002239
14.88 -0.016441
15 -0.009676
15.12 0.00239
15.24 0.013354
15.36 -0.009723
15.48 -0.022058
15.6 -0.006466
15.72 0.008391
15.84 0.007149
15.96 -0.005128
16.08 -0.014918
16.2 -0.000312
16.32 0.014121
16.44 0.016456
16.56 -0.001348
16.68 -0.010499
16.8 0.03117
16.92 0.105345
17.04 0.030599
17.16 0.002376
17.28 -0.009952
17.4 -0.015004
17.52 -0.015108
17.64 -0.014693
17.76 -0.012631
17.88 -0.010297
18 -0.007493
18.12 -0.005315
18.24 -0.003563
18.36 -0.002922
18.48 -0.002576
18.6 -0.001834
18.72 -0.000854
18.84 -0.001428
18.96 -0.00108
19.08 -0.00121
19.2 -0.001007
19.32 -0.000383
19.44 -0.000543
19.56 -0.000152
19.68 -0.000917
19.8 -0.000568
19.92 9.1e-05
20.04 -0.000237
20.16 -0.000349
20.28 -0.000707
20.4 -0.000315
20.52 0.000197
20.64 7.8e-05
20.76 6.4e-05
20.88 -0.000484
21 -0.000801
21.12 -3.3e-05
21.24 -0.000535
21.36 -0.000212
21.48 0.001041
21.6 0.0002
21.72 -0.000333
21.84 0.000598
21.96 0.000382
22.08 0.000299
22.2 0.000438
22.32 -0.000427
22.44 0.001021
22.56 0.000564
22.68 -0.000367
22.8 -0.000696
22.92 -0.000811
23.04 8.6e-05
23.16 -0.000236
23.28 0.000188
23.4 -0.000152
23.52 0.000261
23.64 -5.4e-05
23.76 -0.000482
23.88 -0.000832
24 -0.001046
24.12 0.000111
24.24 -6.3e-05
24.36 -3.4e-05
24.48 -2.1e-05
24.6 6.9e-05
24.72 -1.7e-05
24.84 0.000467
24.96 0.000361
25.08 0.000117
25.2 0.000428
25.32 0.001059
25.44 0.00036
25.56 -0.00072
25.68 0.000666
25.8 -0.000347
25.92 0.000269
26.04 0.000464
26.16 0.001178
26.28 0.000424
26.4 0.000388
26.52 -7.8e-05
26.64 0.000283
26.76 0.000165
26.88 -8.2e-05
27 0.000337
27.12 2.3e-05
27.24 -5e-05
27.36 0.001141
27.48 0.000893
27.6 -0.00035
27.72 -0.000674
27.84 -0.000693
27.96 -0.000146


==> matlabPlots/more_energy_leftTopBottom/ang_meas_x.txt <==
0   -0.0783
0.1200    4.3266
0.2400    7.0424
0.3600   -2.4349
0.4800   -2.2259
0.6000   -1.0068
0.7200    0.5243
0.8400    1.1340
0.9600    1.0796
1.0800    0.9923
1.2000    0.8227
1.3200    0.9920
1.4400    1.3233
1.5600    2.1418
1.6800    3.1784
1.8000    4.7638
1.9200    6.3120
2.0400    7.4850
2.1600    6.9008
2.2800    2.2106
2.4000   -3.3730
2.5200   -7.5077
2.6400   -7.8488
2.7600   -6.2690
2.8800   -4.0102
3.0000   -2.4669
3.1200   -1.4745
3.2400   -0.6413
3.3600   -0.4777
3.4800   -0.2885
3.6000   -0.1195
3.7200   -0.1834
3.8400   -0.7802
3.9600   -1.4552
4.0800   -2.3176
4.2000   -2.2539
4.3200   -1.8619
4.4400   -0.7845
4.5600    0.3426
4.6800    0.0540
4.8000    0.3195
4.9200    0.0048
5.0400   -0.2211
5.1600   -0.0431
5.2800    0.0003
5.4000    0.3861
5.5200    0.1801
5.6400   -0.0202
5.7600   -0.0160
5.8800    0.2230
6.0000    0.1131
6.1200   -0.0050
6.2400    0.1452
6.3600   -0.0081
6.4800   -0.1690
6.6000    0.0137
6.7200   -0.1513
6.8400    0.0316
6.9600    0.2137
7.0800    0.1467
7.2000   -0.2654
7.3200   -0.0720
7.4400    0.2089
7.5600   -0.3273
7.6800    0.0366
7.8000    0.3705
7.9200    2.0056
8.0400    3.5616
8.1600    3.2462
8.2800   -0.3819
8.4000   -3.2843
8.5200   -3.8050
8.6400   -2.6619
8.7600   -2.0712
8.8800   -1.1660
9.0000   -0.6263
9.1200   -0.5241
9.2400   -0.0010
9.3600   -0.6579
9.4800   -0.1393
9.6000    0.3382
9.7200   -0.1652
9.8400   -0.7613
9.9600   -0.2000
10.0800    0.1946
10.2000    0.2801
10.3200   -0.0843
10.4400    0.2767
10.5600   -0.1704
10.6800   -0.1016
10.8000   -0.3816
10.9200   -0.2673
11.0400   -1.2536
11.1600   -1.4938
11.2800   -0.9336
11.4000   -0.3458
11.5200   -0.0990
11.6400    0.1158
11.7600    0.0801
11.8800    0.1857
12.0000    0.6891
12.1200    0.3310
12.2400    0.5603
12.3600    1.0529
12.4800    0.9121
12.6000    1.2643
12.7200    1.2086
12.8400    1.6328
12.9600    0.6268
13.0800   -0.8458
13.2000   -0.6883
13.3200   -2.5008
13.4400   -1.9727
13.5600   -2.1984
13.6800   -0.5407
13.8000   -0.3649
13.9200    0.1364
14.0400   -0.3451
14.1600   -1.5325
14.2800   -0.3598
14.4000    0.9616
14.5200    0.9492
14.6400    0.4367
14.7600   -1.5775
14.8800    0.6762
15.0000   -0.4968
15.1200    0.1695
15.2400    0.0573
15.3600    1.6996
15.4800   -0.2733
15.6000   -1.5573
15.7200   -0.8371
15.8400    0.4705
15.9600    0.7602
16.0800   -1.4902
16.2000    0.6265
16.3200   -1.2020
16.4400    1.8452
16.5600    0.3996
16.6800   -1.0811
16.8000   -9.9083
16.9200  -20.4589
17.0400   -6.7400
17.1600    1.4678
17.2800    3.1488
17.4000    2.1133
17.5200    1.2498
17.6400    0.8026
17.7600    0.2498
17.8800    0.0557
18.0000    0.1125
18.1200    0.1374
18.2400    0.1676
18.3600    0.1535
18.4800   -0.2296
18.6000    0.3219
18.7200   -0.1574
18.8400   -0.1924
18.9600    0.2306
19.0800    0.1180
19.2000   -0.3056
19.3200    0.4308
19.4400    0.3820
19.5600   -0.2026
19.6800    0.0090
19.8000   -0.0201
19.9200   -0.2066
20.0400    0.2953
20.1600    0.5950
20.2800    0.2323
20.4000   -0.3817
20.5200   -0.0467
20.6400    0.0890
20.7600   -0.1743
20.8800   -0.0169
21.0000   -0.0952
21.1200    0.4053
21.2400   -0.1200
21.3600   -0.4438
21.4800    0.1568
21.6000   -0.2913
21.7200   -0.0032
21.8400    0.3080
21.9600    0.2348
22.0800   -0.6075
22.2000    0.0809
22.3200   -0.0000
22.4400    0.2158
22.5600   -0.3692

==> matlabPlots/more_energy_leftTopBottom/ang_meas_y.txt <==
0   -0.1956
0.1200   13.2463
0.2400   30.0653
0.3600    1.1790
0.4800  -25.6049
0.6000  -18.2426
0.7200   -7.0589
0.8400   -0.7080
0.9600    0.5907
1.0800    1.3576
1.2000    0.7129
1.3200    0.4274
1.4400    0.7077
1.5600    1.0488
1.6800    1.0057
1.8000    1.9478
1.9200    1.3841
2.0400   -0.8156
2.1600   -5.8765
2.2800  -11.3562
2.4000  -12.5924
2.5200   -7.5805
2.6400   -0.0096
2.7600    3.7514
2.8800    4.6815
3.0000    3.7196
3.1200    1.8343
3.2400    0.8861
3.3600    0.4020
3.4800    0.9696
3.6000   -0.3056
3.7200   -0.0820
3.8400   -0.4261
3.9600    0.2626
4.0800    0.1586
4.2000    0.8351
4.3200    0.8106
4.4400    1.0218
4.5600    1.0086
4.6800    0.7959
4.8000    0.4463
4.9200    0.0894
5.0400   -0.3162
5.1600   -0.1617
5.2800   -0.0189
5.4000    0.2087
5.5200    0.3407
5.6400    0.0665
5.7600   -0.1732
5.8800   -0.2466
6.0000   -0.4776
6.1200   -0.0231
6.2400   -0.1329
6.3600   -0.4318
6.4800    0.0303
6.6000    0.0386
6.7200    0.1402
6.8400    0.3893
6.9600    0.4989
7.0800    0.0118
7.2000    0.5008
7.3200    0.3001
7.4400    0.1212
7.5600   -0.2255
7.6800   -0.4814
7.8000   -3.1757
7.9200   -8.1841
8.0400  -14.0864
8.1600  -12.8038
8.2800   -1.6294
8.4000    7.4063
8.5200    8.7178
8.6400    6.9150
8.7600    3.6625
8.8800    1.8307
9.0000    0.8889
9.1200    0.5137
9.2400    0.6980
9.3600    0.1803
9.4800    0.3472
9.6000   -0.2146
9.7200   -0.0977
9.8400    0.2333
9.9600   -0.2234
10.0800   -0.7188
10.2000   -0.7692
10.3200   -0.7318
10.4400   -1.4930
10.5600   -2.1297
10.6800   -1.9344
10.8000   -1.7696
10.9200   -0.2462
11.0400    4.1919
11.1600    7.1240
11.2800    3.8674
11.4000    1.4076
11.5200    0.0067
11.6400   -0.0361
11.7600    0.3144
11.8800    1.5306
12.0000    2.0781
12.1200    3.6462
12.2400    4.3567
12.3600    4.2594
12.4800    3.4143
12.6000    2.3900
12.7200    0.4216
12.8400   -1.5885
12.9600   -2.4664
13.0800   -3.2471
13.2000   -2.1122
13.3200   -2.6327
13.4400   -3.7909
13.5600   -2.8618
13.6800   -0.5145
13.8000   -0.7948
13.9200   -1.1636
14.0400   -0.1500
14.1600   -0.1980
14.2800    0.0104
14.4000    0.3371
14.5200   -0.5545
14.6400    0.0865
14.7600    0.3374
14.8800    0.8544
15.0000   -0.8864
15.1200    0.4476
15.2400    0.8740
15.3600   -2.1181
15.4800   -1.3467
15.6000    0.6481
15.7200    1.1841
15.8400   -0.2924
15.9600   -1.8641
16.0800   -0.7510
16.2000    1.2478
16.3200    0.6035
16.4400   -5.3880
16.5600   -6.2520
16.6800  -16.7202
16.8000  -29.2413
16.9200    2.5140
17.0400   29.7374
17.1600   22.6648
17.2800    7.0893
17.4000    1.0740
17.5200   -0.5376
17.6400   -0.5500
17.7600   -0.5444
17.8800    0.2502
18.0000   -0.1111
18.1200   -0.0488
18.2400   -0.2946
18.3600   -0.2287
18.4800    0.0778
18.6000    0.0810
18.7200   -0.0685
18.8400    0.3539
18.9600    0.2424
19.0800   -0.2311
19.2000   -0.3710
19.3200    0.4105
19.4400    0.0577
19.5600    0.2342
19.6800   -0.1675
19.8000    0.0386
19.9200   -0.4199
20.0400    0.2726
20.1600    0.2721
20.2800    0.0580
20.4000    0.1346
20.5200    0.0436
20.6400    0.2330
20.7600   -0.1210
20.8800    0.0899
21.0000   -0.0587
21.1200    0.1052
21.2400    0.0691
21.3600   -0.3195
21.4800   -0.3291
21.6000   -0.1236
21.7200    0.3618
21.8400   -0.0334
21.9600    0.3222
22.0800   -0.1074
22.2000   -0.0877
22.3200   -0.1409
22.4400   -0.1158
22.5600    0.1730

==> matlabPlots/more_energy_leftTopBottom/ang_meas_z.txt <==
0   -0.1173
0.1200   -5.1818
0.2400  -13.0874
0.3600  -14.5971
0.4800  -14.5368
0.6000  -14.5610
0.7200  -14.4825
0.8400  -14.1149
0.9600  -14.0454
1.0800  -14.1547
1.2000  -14.1481
1.3200  -14.2239
1.4400  -14.2424
1.5600  -14.1067
1.6800  -13.9630
1.8000  -14.4108
1.9200  -14.1321
2.0400  -14.1270
2.1600  -13.7590
2.2800  -13.9462
2.4000  -13.7522
2.5200  -13.9557
2.6400  -14.0638
2.7600  -14.3151
2.8800  -14.2166
3.0000  -14.1371
3.1200  -13.8384
3.2400  -14.0066
3.3600  -13.7675
3.4800  -13.9511
3.6000  -13.9325
3.7200  -14.0617
3.8400  -14.1710
3.9600  -14.1192
4.0800  -14.4066
4.2000  -13.7490
4.3200  -13.9649
4.4400  -14.1828
4.5600  -13.8023
4.6800  -14.2155
4.8000  -14.0139
4.9200  -14.0394
5.0400  -14.0392
5.1600  -14.1642
5.2800  -14.3561
5.4000  -14.2352
5.5200  -13.9428
5.6400  -13.9406
5.7600  -14.2026
5.8800  -14.2423
6.0000  -14.3376
6.1200  -13.6747
6.2400  -14.0281
6.3600  -14.2519
6.4800  -14.1330
6.6000  -14.1263
6.7200  -13.9735
6.8400  -14.0669
6.9600  -13.9909
7.0800  -14.1815
7.2000  -14.0142
7.3200  -14.1137
7.4400  -13.9862
7.5600  -14.1680
7.6800  -14.2358
7.8000  -13.7916
7.9200  -13.8329
8.0400  -13.9883
8.1600  -13.9794
8.2800  -13.9966
8.4000  -14.0909
8.5200  -14.0525
8.6400  -14.1405
8.7600  -13.9416
8.8800  -14.0920
9.0000  -14.1591
9.1200  -14.1600
9.2400  -13.9376
9.3600  -14.2012
9.4800  -14.4697
9.6000  -13.9257
9.7200  -13.9674
9.8400  -14.0143
9.9600  -14.2351
10.0800  -13.8676
10.2000  -13.7916
10.3200  -14.1296
10.4400  -13.8103
10.5600  -14.0445
10.6800  -14.0183
10.8000  -14.0466
10.9200  -14.3374
11.0400  -14.0108
11.1600  -13.8950
11.2800  -13.7114
11.4000  -14.1888
11.5200  -14.2819
11.6400  -13.8989
11.7600  -14.1051
11.8800  -13.6641
12.0000  -14.0790
12.1200  -13.8608
12.2400  -14.1056
12.3600  -14.0992
12.4800  -13.8256
12.6000  -13.9308
12.7200  -13.7209
12.8400  -13.6744
12.9600   -7.9597
13.0800   16.1906
13.2000   22.6322
13.3200   23.7269
13.4400   13.6035
13.5600    3.8528
13.6800    8.6961
13.8000   20.3796
13.9200   23.3771
14.0400   13.7072
14.1600    3.8706
14.2800    9.3798
14.4000   21.1097
14.5200   22.8465
14.6400   12.4204
14.7600    4.6237
14.8800   10.5863
15.0000   21.1782
15.1200   23.0721
15.2400   14.0809
15.3600    4.2245
15.4800    7.0184
15.6000   20.0176
15.7200   23.7093
15.8400   14.1925
15.9600    4.5710
16.0800    8.7540
16.2000   19.6232
16.3200   22.8608
16.4400   13.4683
16.5600    4.2451
16.6800    7.5675
16.8000   17.5566
16.9200   15.8627
17.0400    8.6516
17.1600    0.9108
17.2800   -0.4383
17.4000   -0.5829
17.5200   -0.1710
17.6400   -0.1778
17.7600   -0.0289
17.8800    0.1720
18.0000   -0.0030
18.1200   -0.0862
18.2400    0.2512
18.3600    0.0214
18.4800    0.1975
18.6000   -0.2155
18.7200   -0.1283
18.8400    0.0295
18.9600    0.0874
19.0800   -0.1722
19.2000   -0.0092
19.3200    0.1926
19.4400    0.0504
19.5600   -0.2723
19.6800   -0.0959
19.8000   -0.2002
19.9200   -0.2349
20.0400    0.0035
20.1600    0.2617
20.2800    0.1526
20.4000    0.0519
20.5200    0.0623
20.6400    0.0328
20.7600   -0.1233
20.8800   -0.0699
21.0000   -0.0276
21.1200   -0.1135
21.2400   -0.1002
21.3600   -0.1529
21.4800    0.1578
21.6000    0.0134
21.7200    0.1913
21.8400    0.0966
21.9600    0.0445
22.0800   -0.0002
22.2000   -0.0786
22.3200    0.1491
22.4400    0.2064
22.5600    0.0295

==> matlabPlots/more_energy_leftTopBottom/att_meas_x.txt <==
0   -0.0220
0.1200    0.1044
0.2400    0.9622
0.3600    0.6759
0.4800    0.2535
0.6000   -0.0315
0.7200   -0.0872
0.8400    0.0066
0.9600    0.1391
1.0800    0.2544
1.2000    0.3525
1.3200    0.4438
1.4400    0.5785
1.5600    0.7832
1.6800    1.0940
1.8000    1.5580
1.9200    2.2053
2.0400    3.0358
2.1600    3.9099
2.2800    4.4290
2.4000    4.3428
2.5200    3.6770
2.6400    2.7810
2.7600    2.0043
2.8800    1.4638
3.0000    1.1610
3.1200    0.9991
3.2400    0.9142
3.3600    0.8851
3.4800    0.8683
3.6000    0.8627
3.7200    0.8915
3.8400    0.8670
3.9600    0.7718
4.0800    0.5692
4.2000    0.3173
4.3200    0.0550
4.4400   -0.0792
4.5600   -0.1110
4.6800   -0.1007
4.8000   -0.0756
4.9200   -0.0430
5.0400   -0.0352
5.1600   -0.0497
5.2800   -0.0472
5.4000   -0.0379
5.5200   -0.0194
5.6400   -0.0158
5.7600   -0.0158
5.8800   -0.0259
6.0000   -0.0220
6.1200   -0.0262
6.2400   -0.0143
6.3600   -0.0005
6.4800   -0.0381
6.6000   -0.0465
6.7200   -0.0301
6.8400   -0.0345
6.9600   -0.0140
7.0800    0.0106
7.2000   -0.0295
7.3200   -0.0478
7.4400   -0.0404
7.5600   -0.0447
7.6800   -0.0446
7.8000   -0.0190
7.9200    0.1440
8.0400    0.5290
8.1600    1.0869
8.2800    1.4008
8.4000    1.2654
8.5200    0.9126
8.6400    0.6185
8.7600    0.3925
8.8800    0.2531
9.0000    0.1763
9.1200    0.1420
9.2400    0.1341
9.3600    0.1271
9.4800    0.0997
9.6000    0.1106
9.7200    0.1310
9.8400    0.1223
9.9600    0.0976
10.0800    0.1263
10.2000    0.1648
10.3200    0.1851
10.4400    0.2121
10.5600    0.2685
10.6800    0.3075
10.8000    0.3439
10.9200    0.3760
11.0400    0.3285
11.1600    0.1752
11.2800    0.0472
11.4000   -0.0143
11.5200   -0.0185
11.6400   -0.0156
11.7600    0.0153
11.8800    0.0575
12.0000    0.1155
12.1200    0.1318
12.2400    0.2017
12.3600    0.2917
12.4800    0.3609
12.6000    0.4259
12.7200    0.4938
12.8400    0.5650
12.9600    0.6319
13.0800    0.6652
13.2000    0.6160
13.3200    0.4379
13.4400    0.3226
13.5600    0.1645
13.6800    0.0095
13.8000   -0.0108
13.9200    0.0207
14.0400   -0.0132
14.1600   -0.2027
14.2800   -0.2221
14.4000   -0.2271
14.5200   -0.0893
14.6400   -0.0321
14.7600   -0.1386
14.8800   -0.2196
15.0000   -0.2100
15.1200   -0.2193
15.2400   -0.2285
15.3600   -0.0401
15.4800    0.0330
15.6000   -0.0240
15.7200   -0.1337
15.8400   -0.1494
15.9600   -0.0549
16.0800    0.0100
16.2000   -0.1136
16.3200   -0.1222
16.4400   -0.1545
16.5600   -0.1403
16.6800   -0.0868
16.8000   -0.2561
16.9200   -1.0233
17.0400   -2.5255
17.1600   -2.6194
17.2800   -2.2873
17.4000   -1.9498
17.5200   -1.7189
17.6400   -1.5894
17.7600   -1.5402
17.8800   -1.4825
18.0000   -1.4910
18.1200   -1.5250
18.2400   -1.5182
18.3600   -1.5260
18.4800   -1.5470
18.6000   -1.5612
18.7200   -1.5735
18.8400   -1.5554
18.9600   -1.5411
19.0800   -1.5281
19.2000   -1.5412
19.3200   -1.5061
19.4400   -1.4784
19.5600   -1.4571
19.6800   -1.4843
19.8000   -1.5004
19.9200   -1.5335
20.0400   -1.5305
20.1600   -1.5071
20.2800   -1.5027
20.4000   -1.5017
20.5200   -1.4901
20.6400   -1.4788
20.7600   -1.5103
20.8800   -1.5198
21.0000   -1.5268
21.1200   -1.5179
21.2400   -1.4927
21.3600   -1.5340
21.4800   -1.5359
21.6000   -1.5574
21.7200   -1.5705
21.8400   -1.5382
21.9600   -1.5282
22.0800   -1.5184
22.2000   -1.5366
22.3200   -1.5413
22.4400   -1.5364
22.5600   -1.5476

==> matlabPlots/more_energy_leftTopBottom/att_meas_y.txt <==
     0   -0.0089
0.1200    0.1927
0.2400    4.3469
0.3600    6.1685
0.4800    4.3182
0.6000    1.6022
0.7200    0.1551
0.8400   -0.2481
0.9600   -0.1894
1.0800   -0.0558
1.2000    0.0445
1.3200    0.1257
1.4400    0.1876
1.5600    0.3197
1.6800    0.4726
1.8000    0.6990
1.9200    0.9277
2.0400    1.0380
2.1600    0.7367
2.2800   -0.2119
2.4000   -1.6005
2.5200   -2.6869
2.6400   -2.9900
2.7600   -2.6628
2.8800   -2.0993
3.0000   -1.5782
3.1200   -1.2284
3.2400   -1.0266
3.3600   -0.9222
3.4800   -0.8318
3.6000   -0.7962
3.7200   -0.7951
3.8400   -0.7826
3.9600   -0.7810
4.0800   -0.7358
4.2000   -0.6466
4.3200   -0.5110
4.4400   -0.3674
4.5600   -0.2310
4.6800   -0.1100
4.8000   -0.0300
4.9200   -0.0028
5.0400    0.0005
5.1600    0.0067
5.2800    0.0200
5.4000    0.0306
5.5200    0.0596
5.6400    0.0826
5.7600    0.0858
5.8800    0.0613
6.0000    0.0311
6.1200    0.0080
6.2400    0.0034
6.3600   -0.0080
6.4800   -0.0178
6.6000   -0.0144
6.7200   -0.0502
6.8400   -0.0307
6.9600    0.0008
7.0800    0.0296
7.2000    0.0742
7.3200    0.1267
7.4400    0.1628
7.5600    0.1439
7.6800    0.1071
7.8000   -0.1455
7.9200   -0.8121
8.0400   -2.1468
8.1600   -3.8912
8.2800   -4.7479
8.4000   -4.2517
8.5200   -3.2045
8.6400   -2.2531
8.7600   -1.6451
8.8800   -1.3239
9.0000   -1.1310
9.1200   -1.0520
9.2400   -1.0044
9.3600   -0.9209
9.4800   -0.8884
9.6000   -0.9019
9.7200   -0.9211
9.8400   -0.9162
9.9600   -0.9444
10.0800   -1.0105
10.2000   -1.0767
10.3200   -1.1432
10.4400   -1.2742
10.5600   -1.4824
10.6800   -1.7029
10.8000   -1.9101
10.9200   -2.0176
11.0400   -1.7638
11.1600   -1.0490
11.2800   -0.3762
11.4000   -0.0588
11.5200   -0.0078
11.6400   -0.0032
11.7600    0.0155
11.8800    0.0982
12.0000    0.3161
12.1200    0.6723
12.2400    1.1718
12.3600    1.6946
12.4800    2.1832
12.6000    2.5662
12.7200    2.7572
12.8400    2.6950
12.9600    2.4350
13.0800    2.0104
13.2000    1.5950
13.3200    1.2989
13.4400    0.9384
13.5600    0.5694
13.6800    0.2605
13.8000    0.2980
13.9200    0.1885
14.0400    0.0516
14.1600    0.0097
14.2800    0.0845
14.4000    0.1040
14.5200    0.0787
14.6400   -0.0330
14.7600   -0.0263
14.8800    0.0563
15.0000    0.0601
15.1200   -0.0718
15.2400    0.0563
15.3600   -0.0623
15.4800   -0.2512
15.6000   -0.1786
15.7200   -0.0896
15.8400    0.0103
15.9600   -0.1852
16.0800   -0.3141
16.2000   -0.3239
16.3200   -0.2373
16.4400   -0.4123
16.5600   -1.0316
16.6800   -2.2126
16.8000   -4.8550
16.9200   -6.3607
17.0400   -2.7672
17.1600    0.5879
17.2800    2.1736
17.4000    2.5541
17.5200    2.5626
17.6400    2.4888
17.7600    2.4032
17.8800    2.3888
18.0000    2.3767
18.1200    2.3591
18.2400    2.3484
18.3600    2.3336
18.4800    2.3401
18.6000    2.3294
18.7200    2.3380
18.8400    2.3680
18.9600    2.3942
19.0800    2.3637
19.2000    2.3350
19.3200    2.3274
19.4400    2.3325
19.5600    2.3296
19.6800    2.3148
19.8000    2.3331
19.9200    2.3367
20.0400    2.3268
20.1600    2.3493
20.2800    2.3590
20.4000    2.3535
20.5200    2.3473
20.6400    2.3765
20.7600    2.3594
20.8800    2.3528
21.0000    2.3466
21.1200    2.3699
21.2400    2.3873
21.3600    2.3807
21.4800    2.3460
21.6000    2.3334
21.7200    2.3374
21.8400    2.3601
21.9600    2.3552
22.0800    2.3729
22.2000    2.3640
22.3200    2.3430
22.4400    2.3461
22.5600    2.3506

==> matlabPlots/more_energy_leftTopBottom/att_meas_z.txt <==
     0   -0.0025
0.1200   -0.1261
0.2400   -1.4215
0.3600   -3.1481
0.4800   -4.9058
0.6000   -6.6499
0.7200   -8.4043
0.8400  -10.1324
0.9600  -11.8445
1.0800  -13.5562
1.2000  -15.2486
1.3200  -16.9396
1.4400  -18.6313
1.5600  -20.3172
1.6800  -22.0064
1.8000  -23.7055
1.9200  -25.3754
2.0400  -27.0601
2.1600  -28.7675
2.2800  -30.5176
2.4000  -32.2981
2.5200  -34.0560
2.6400  -35.7685
2.7600  -37.4457
2.8800  -39.1142
3.0000  -40.7846
3.1200  -42.4737
3.2400  -44.1375
3.3600  -45.8206
3.4800  -47.5038
3.6000  -49.1750
3.7200  -50.8621
3.8400  -52.5573
3.9600  -54.2533
4.0800  -55.9425
4.2000  -57.6323
4.3200  -59.3192
4.4400  -61.0134
4.5600  -62.6966
4.6800  -64.3794
4.8000  -66.0608
4.9200  -67.7411
5.0400  -69.4304
5.1600  -71.1137
5.2800  -72.7965
5.4000  -74.4882
5.5200  -76.1771
5.6400  -77.8694
5.7600  -79.5541
5.8800  -81.2384
6.0000  -82.9242
6.1200  -84.6580
6.2400  -86.3056
6.3600  -87.9841
6.4800  -89.6675
6.6000  -91.3590
6.7200  -93.0431
6.8400  -94.7216
6.9600  -96.3962
7.0800  -98.0862
7.2000  -99.7668
7.3200 -101.4576
7.4400 -103.1489
7.5600 -104.8383
7.6800 -106.5310
7.8000 -108.2134
7.9200 -109.9034
8.0400 -111.5993
8.1600 -113.3243
8.2800 -115.0267
8.4000 -116.7276
8.5200 -118.3822
8.6400 -120.0560
8.7600 -121.7381
8.8800 -123.4194
9.0000 -125.1038
9.1200 -126.7964
9.2400 -128.4778
9.3600 -130.1630
9.4800 -131.8430
9.6000 -133.5302
9.7200 -135.2151
9.8400 -136.9059
9.9600 -138.6103
10.0800 -140.2913
10.2000 -141.9658
10.3200 -143.6569
10.4400 -145.3425
10.5600 -147.0067
10.6800 -148.6889
10.8000 -150.3810
10.9200 -152.0771
11.0400 -153.7726
11.1600 -155.4475
11.2800 -157.1220
11.4000 -158.8128
11.5200 -160.5018
11.6400 -162.1923
11.7600 -163.8743
11.8800 -165.5577
12.0000 -167.2442
12.1200 -168.9178
12.2400 -170.6014
12.3600 -172.2889
12.4800 -173.9727
12.6000 -175.6693
12.7200 -177.3538
12.8400 -179.0314
12.9600 -179.9429
13.0800 -178.3698
13.2000 -176.1655
13.3200 -174.1383
13.4400 -172.3848
13.5600 -170.8880
13.6800 -169.4120
13.8000 -167.6837
13.9200 -165.8162
14.0400 -164.0597
14.1600 -162.5349
14.2800 -160.9842
14.4000 -159.2209
14.5200 -157.4175
14.6400 -155.7411
14.7600 -154.2360
14.8800 -152.6346
15.0000 -150.8832
15.1200 -148.9385
15.2400 -147.1978
15.3600 -145.6577
15.4800 -144.1052
15.6000 -142.4005
15.7200 -140.5074
15.8400 -138.7640
15.9600 -137.2042
16.0800 -135.6725
16.2000 -133.9980
16.3200 -132.1866
16.4400 -130.4321
16.5600 -128.8842
16.6800 -127.3850
16.8000 -125.7588
16.9200 -124.1593
17.0400 -123.2732
17.1600 -123.1131
17.2800 -123.1743
17.4000 -123.2202
17.5200 -123.2403
17.6400 -123.2598
17.7600 -123.2729
17.8800 -123.2756
18.0000 -123.2829
18.1200 -123.2888
18.2400 -123.2869
18.3600 -123.2850
18.4800 -123.2872
18.6000 -123.2818
18.7200 -123.2775
18.8400 -123.2800
18.9600 -123.2717
19.0800 -123.2721
19.2000 -123.2784
19.3200 -123.2721
19.4400 -123.2787
19.5600 -123.2879
19.6800 -123.2864
19.8000 -123.2870
19.9200 -123.2923
20.0400 -123.2953
20.1600 -123.2848
20.2800 -123.2882
20.4000 -123.2850
20.5200 -123.2771
20.6400 -123.2811
20.7600 -123.2979
20.8800 -123.3016
21.0000 -123.2980
21.1200 -123.3017
21.2400 -123.2909
21.3600 -123.3004
21.4800 -123.2960
21.6000 -123.2956
21.7200 -123.2957
21.8400 -123.2908
21.9600 -123.2951
22.0800 -123.2962
22.2000 -123.2990
22.3200 -123.2945
22.4400 -123.2851
22.5600 -123.2849

==> matlabPlots/more_energy_leftTopBottom/norm_vel.txt <==
0    0.0003
0.1200    0.2006
0.2400    0.4360
0.3600    0.5714
0.4800    0.6228
0.6000    0.6322
0.7200    0.6303
0.8400    0.6280
0.9600    0.6273
1.0800    0.6289
1.2000    0.6318
1.3200    0.6354
1.4400    0.6392
1.5600    0.6442
1.6800    0.6530
1.8000    0.6668
1.9200    0.6868
2.0400    0.7126
2.1600    0.7407
2.2800    0.7609
2.4000    0.7610
2.5200    0.7421
2.6400    0.7165
2.7600    0.6941
2.8800    0.6785
3.0000    0.6687
3.1200    0.6625
3.2400    0.6579
3.3600    0.6546
3.4800    0.6534
3.6000    0.6535
3.7200    0.6542
3.8400    0.6539
3.9600    0.6524
4.0800    0.6501
4.2000    0.6458
4.3200    0.6397
4.4400    0.6327
4.5600    0.6268
4.6800    0.6236
4.8000    0.6223
4.9200    0.6218
5.0400    0.6209
5.1600    0.6198
5.2800    0.6199
5.4000    0.6205
5.5200    0.6209
5.6400    0.6205
5.7600    0.6196
5.8800    0.6198
6.0000    0.6204
6.1200    0.6209
6.2400    0.6205
6.3600    0.6197
6.4800    0.6198
6.6000    0.6206
6.7200    0.6212
6.8400    0.6209
6.9600    0.6205
7.0800    0.6214
7.2000    0.6233
7.3200    0.6257
7.4400    0.6281
7.5600    0.6307
7.6800    0.6340
7.8000    0.6339
7.9200    0.6222
8.0400    0.5850
8.1600    0.5097
8.2800    0.4143
8.4000    0.3298
8.5200    0.2659
8.6400    0.2171
8.7600    0.1780
8.8800    0.1489
9.0000    0.1272
9.1200    0.1098
9.2400    0.0904
9.3600    0.0701
9.4800    0.0613
9.6000    0.0632
9.7200    0.0693
9.8400    0.0717
9.9600    0.0761
10.0800    0.0925
10.2000    0.1140
10.3200    0.1364
10.4400    0.1573
10.5600    0.1813
10.6800    0.2141
10.8000    0.2534
10.9200    0.2955
11.0400    0.3320
11.1600    0.3537
11.2800    0.3640
11.4000    0.3700
11.5200    0.3744
11.6400    0.3768
11.7600    0.3777
11.8800    0.3780
12.0000    0.3754
12.1200    0.3669
12.2400    0.3501
12.3600    0.3259
12.4800    0.2979
12.6000    0.2701
12.7200    0.2497
12.8400    0.2449
12.9600    0.2585
13.0800    0.2795
13.2000    0.3016
13.3200    0.3226
13.4400    0.3432
13.5600    0.3614
13.6800    0.3695
13.8000    0.3710
13.9200    0.3704
14.0400    0.3720
14.1600    0.3750
14.2800    0.3718
14.4000    0.3661
14.5200    0.3616
14.6400    0.3616
14.7600    0.3643
14.8800    0.3611
15.0000    0.3556
15.1200    0.3517
15.2400    0.3529
15.3600    0.3572
15.4800    0.3555
15.6000    0.3511
15.7200    0.3478
15.8400    0.3494
15.9600    0.3542
16.0800    0.3531
16.2000    0.3494
16.3200    0.3462
16.4400    0.3450
16.5600    0.3388
16.6800    0.3053
16.8000    0.2261
16.9200    0.1095
17.0400    0.0004
17.1600         0
17.2800         0
17.4000         0
17.5200         0
17.6400         0
17.7600         0
17.8800         0
18.0000         0
18.1200         0
18.2400         0
18.3600         0
18.4800         0
18.6000         0
18.7200         0
18.8400         0
18.9600         0
19.0800         0
19.2000         0
19.3200         0
19.4400         0
19.5600         0
19.6800         0
19.8000         0
19.9200         0
20.0400         0
20.1600         0
20.2800         0
20.4000         0
20.5200         0
20.6400         0
20.7600         0
20.8800         0
21.0000         0
21.1200         0
21.2400         0
21.3600         0
21.4800         0
21.6000         0
21.7200         0
21.8400         0
21.9600         0
22.0800         0
22.2000         0
22.3200         0
22.4400         0
22.5600         0


==> matlabPlots/more_energy_leftTopBottom/pos_meas_x.txt <==
     0   -1.7999
0.1200   -1.7989
0.2400   -1.7888
0.3600   -1.7722
0.4800   -1.7522
0.6000   -1.7310
0.7200   -1.7093
0.8400   -1.6873
0.9600   -1.6649
1.0800   -1.6419
1.2000   -1.6183
1.3200   -1.5937
1.4400   -1.5678
1.5600   -1.5403
1.6800   -1.5104
1.8000   -1.4771
1.9200   -1.4400
2.0400   -1.3966
2.1600   -1.3446
2.2800   -1.2839
2.4000   -1.2161
2.5200   -1.1416
2.6400   -1.0640
2.7600   -0.9855
2.8800   -0.9071
3.0000   -0.8288
3.1200   -0.7500
3.2400   -0.6726
3.3600   -0.5945
3.4800   -0.5163
3.6000   -0.4381
3.7200   -0.3600
3.8400   -0.2819
3.9600   -0.2041
4.0800   -0.1268
4.2000   -0.0496
4.3200    0.0259
4.4400    0.1003
4.5600    0.1740
4.6800    0.2471
4.8000    0.3200
4.9200    0.3926
5.0400    0.4653
5.1600    0.5378
5.2800    0.6104
5.4000    0.6830
5.5200    0.7555
5.6400    0.8282
5.7600    0.9007
5.8800    0.9733
6.0000    1.0458
6.1200    1.1207
6.2400    1.1914
6.3600    1.2639
6.4800    1.3363
6.6000    1.4088
6.7200    1.4806
6.8400    1.5528
6.9600    1.6259
7.0800    1.6992
7.2000    1.7724
7.3200    1.8456
7.4400    1.9189
7.5600    1.9925
7.6800    2.0664
7.8000    2.1406
7.9200    2.2143
8.0400    2.2851
8.1600    2.3498
8.2800    2.4034
8.4000    2.4462
8.5200    2.4794
8.6400    2.5062
8.7600    2.5280
8.8800    2.5459
9.0000    2.5608
9.1200    2.5730
9.2400    2.5829
9.3600    2.5906
9.4800    2.5964
9.6000    2.6003
9.7200    2.6024
9.8400    2.6028
9.9600    2.6016
10.0800    2.5985
10.2000    2.5936
10.3200    2.5869
10.4400    2.5781
10.5600    2.5671
10.6800    2.5538
10.8000    2.5377
10.9200    2.5185
11.0400    2.4960
11.1600    2.4716
11.2800    2.4462
11.4000    2.4205
11.5200    2.3947
11.6400    2.3689
11.7600    2.3430
11.8800    2.3171
12.0000    2.2911
12.1200    2.2650
12.2400    2.2388
12.3600    2.2126
12.4800    2.1863
12.6000    2.1598
12.7200    2.1328
12.8400    2.1050
12.9600    2.0757
13.0800    2.0455
13.2000    2.0135
13.3200    1.9797
13.4400    1.9451
13.5600    1.9091
13.6800    1.8726
13.8000    1.8360
13.9200    1.7990
14.0400    1.7619
14.1600    1.7259
14.2800    1.6899
14.4000    1.6540
14.5200    1.6184
14.6400    1.5834
14.7600    1.5489
14.8800    1.5148
15.0000    1.4810
15.1200    1.4475
15.2400    1.4143
15.3600    1.3812
15.4800    1.3484
15.6000    1.3157
15.7200    1.2832
15.8400    1.2508
15.9600    1.2183
16.0800    1.1856
16.2000    1.1534
16.3200    1.1211
16.4400    1.0891
16.5600    1.0575
16.6800    1.0282
16.8000    1.0036
16.9200    0.9877
17.0400    0.9828
17.1600    0.9829
17.2800    0.9836
17.4000    0.9844
17.5200    0.9852
17.6400    0.9859
17.7600    0.9864
17.8800    0.9869
18.0000    0.9872
18.1200    0.9876
18.2400    0.9879
18.3600    0.9882
18.4800    0.9884
18.6000    0.9886
18.7200    0.9887
18.8400    0.9889
18.9600    0.9890
19.0800    0.9890
19.2000    0.9891
19.3200    0.9893
19.4400    0.9893
19.5600    0.9893
19.6800    0.9892
19.8000    0.9892
19.9200    0.9893
20.0400    0.9895
20.1600    0.9896
20.2800    0.9896
20.4000    0.9896
20.5200    0.9897
20.6400    0.9897
20.7600    0.9898
20.8800    0.9899
21.0000    0.9901
21.1200    0.9902
21.2400    0.9902
21.3600    0.9902
21.4800    0.9902
21.6000    0.9901
21.7200    0.9901
21.8400    0.9901
21.9600    0.9900
22.0800    0.9900
22.2000    0.9899
22.3200    0.9899
22.4400    0.9899
22.5600    0.9900

==> matlabPlots/more_energy_leftTopBottom/pos_meas_y.txt <==
    0   -0.0002
0.1200    0.0018
0.2400    0.0302
0.3600    0.0876
0.4800    0.1581
0.6000    0.2324
0.7200    0.3068
0.8400    0.3805
0.9600    0.4536
1.0800    0.5262
1.2000    0.5985
1.3200    0.6706
1.4400    0.7426
1.5600    0.8144
1.6800    0.8863
1.8000    0.9588
1.9200    1.0301
2.0400    1.1015
2.1600    1.1723
2.2800    1.2390
2.4000    1.2983
2.5200    1.3493
2.6400    1.3908
2.7600    1.4232
2.8800    1.4481
3.0000    1.4670
3.1200    1.4813
3.2400    1.4915
3.3600    1.4984
3.4800    1.5021
3.6000    1.5027
3.7200    1.5004
3.8400    1.4950
3.9600    1.4867
4.0800    1.4758
4.2000    1.4627
4.3200    1.4484
4.4400    1.4333
4.5600    1.4180
4.6800    1.4025
4.8000    1.3870
4.9200    1.3715
5.0400    1.3560
5.1600    1.3405
5.2800    1.3250
5.4000    1.3095
5.5200    1.2940
5.6400    1.2785
5.7600    1.2630
5.8800    1.2475
6.0000    1.2320
6.1200    1.2159
6.2400    1.2008
6.3600    1.1852
6.4800    1.1697
6.6000    1.1543
6.7200    1.1390
6.8400    1.1237
6.9600    1.1081
7.0800    1.0925
7.2000    1.0769
7.3200    1.0614
7.4400    1.0459
7.5600    1.0305
7.6800    1.0151
7.8000    0.9996
7.9200    0.9842
8.0400    0.9691
8.1600    0.9546
8.2800    0.9415
8.4000    0.9301
8.5200    0.9205
8.6400    0.9123
8.7600    0.9057
8.8800    0.9004
9.0000    0.8965
9.1200    0.8940
9.2400    0.8926
9.3600    0.8925
9.4800    0.8936
9.6000    0.8960
9.7200    0.8997
9.8400    0.9049
9.9600    0.9116
10.0800    0.9198
10.2000    0.9296
10.3200    0.9414
10.4400    0.9550
10.5600    0.9711
10.6800    0.9898
10.8000    1.0117
10.9200    1.0377
11.0400    1.0679
11.1600    1.1009
11.2800    1.1355
11.4000    1.1708
11.5200    1.2066
11.6400    1.2429
11.7600    1.2796
11.8800    1.3165
12.0000    1.3531
12.1200    1.3887
12.2400    1.4226
12.3600    1.4533
12.4800    1.4798
12.6000    1.5011
12.7200    1.5164
12.8400    1.5255
12.9600    1.5286
13.0800    1.5267
13.2000    1.5203
13.3200    1.5101
13.4400    1.4974
13.5600    1.4827
13.6800    1.4667
13.8000    1.4501
13.9200    1.4329
14.0400    1.4152
14.1600    1.3977
14.2800    1.3796
14.4000    1.3614
14.5200    1.3432
14.6400    1.3250
14.7600    1.3067
14.8800    1.2883
15.0000    1.2697
15.1200    1.2512
15.2400    1.2326
15.3600    1.2139
15.4800    1.1953
15.6000    1.1765
15.7200    1.1576
15.8400    1.1386
15.9600    1.1197
16.0800    1.1006
16.2000    1.0816
16.3200    1.0625
16.4400    1.0435
16.5600    1.0248
16.6800    1.0078
16.8000    0.9949
16.9200    0.9902
17.0400    0.9913
17.1600    0.9915
17.2800    0.9913
17.4000    0.9911
17.5200    0.9908
17.6400    0.9906
17.7600    0.9903
17.8800    0.9901
18.0000    0.9899
18.1200    0.9897
18.2400    0.9896
18.3600    0.9896
18.4800    0.9897
18.6000    0.9898
18.7200    0.9898
18.8400    0.9899
18.9600    0.9900
19.0800    0.9900
19.2000    0.9900
19.3200    0.9900
19.4400    0.9899
19.5600    0.9899
19.6800    0.9900
19.8000    0.9901
19.9200    0.9902
20.0400    0.9902
20.1600    0.9901
20.2800    0.9901
20.4000    0.9900
20.5200    0.9900
20.6400    0.9901
20.7600    0.9900
20.8800    0.9900
21.0000    0.9900
21.1200    0.9900
21.2400    0.9901
21.3600    0.9901
21.4800    0.9901
21.6000    0.9901
21.7200    0.9902
21.8400    0.9902
21.9600    0.9902
22.0800    0.9901
22.2000    0.9901
22.3200    0.9900
22.4400    0.9900
22.5600    0.9900

==> matlabPlots/more_energy_leftTopBottom/pos_meas_z.txt <==
     0    0.9969
0.1200    0.9965
0.2400    0.9996
0.3600    1.0047
0.4800    1.0108
0.6000    1.0177
0.7200    1.0251
0.8400    1.0324
0.9600    1.0395
1.0800    1.0462
1.2000    1.0528
1.3200    1.0592
1.4400    1.0655
1.5600    1.0716
1.6800    1.0774
1.8000    1.0835
1.9200    1.0896
2.0400    1.0957
2.1600    1.1016
2.2800    1.1073
2.4000    1.1130
2.5200    1.1191
2.6400    1.1252
2.7600    1.1312
2.8800    1.1370
3.0000    1.1428
3.1200    1.1488
3.2400    1.1549
3.3600    1.1609
3.4800    1.1668
3.6000    1.1727
3.7200    1.1788
3.8400    1.1850
3.9600    1.1909
4.0800    1.1967
4.2000    1.2026
4.3200    1.2086
4.4400    1.2147
4.5600    1.2205
4.6800    1.2262
4.8000    1.2319
4.9200    1.2378
5.0400    1.2438
5.1600    1.2497
5.2800    1.2554
5.4000    1.2612
5.5200    1.2672
5.6400    1.2733
5.7600    1.2793
5.8800    1.2851
6.0000    1.2909
6.1200    1.2971
6.2400    1.3030
6.3600    1.3088
6.4800    1.3146
6.6000    1.3205
6.7200    1.3265
6.8400    1.3325
6.9600    1.3383
7.0800    1.3441
7.2000    1.3500
7.3200    1.3560
7.4400    1.3620
7.5600    1.3679
7.6800    1.3736
7.8000    1.3795
7.9200    1.3854
8.0400    1.3914
8.1600    1.3973
8.2800    1.4032
8.4000    1.4093
8.5200    1.4153
8.6400    1.4214
8.7600    1.4273
8.8800    1.4330
9.0000    1.4388
9.1200    1.4449
9.2400    1.4510
9.3600    1.4569
9.4800    1.4626
9.6000    1.4684
9.7200    1.4742
9.8400    1.4802
9.9600    1.4861
10.0800    1.4919
10.2000    1.4977
10.3200    1.5035
10.4400    1.5096
10.5600    1.5156
10.6800    1.5213
10.8000    1.5272
10.9200    1.5332
11.0400    1.5393
11.1600    1.5452
11.2800    1.5507
11.4000    1.5564
11.5200    1.5621
11.6400    1.5678
11.7600    1.5734
11.8800    1.5787
12.0000    1.5841
12.1200    1.5896
12.2400    1.5949
12.3600    1.5994
12.4800    1.6027
12.6000    1.6045
12.7200    1.6040
12.8400    1.6007
12.9600    1.5939
13.0800    1.5790
13.2000    1.5629
13.3200    1.5470
13.4400    1.5314
13.5600    1.5149
13.6800    1.4975
13.8000    1.4799
13.9200    1.4620
14.0400    1.4442
14.1600    1.4267
14.2800    1.4077
14.4000    1.3884
14.5200    1.3693
14.6400    1.3504
14.7600    1.3316
14.8800    1.3130
15.0000    1.2941
15.1200    1.2754
15.2400    1.2568
15.3600    1.2384
15.4800    1.2196
15.6000    1.2003
15.7200    1.1814
15.8400    1.1627
15.9600    1.1439
16.0800    1.1248
16.2000    1.1053
16.3200    1.0860
16.4400    1.0668
16.5600    1.0479
16.6800    1.0287
16.8000    1.0120
16.9200    1.0035
17.0400    1.0038
17.1600    1.0064
17.2800    1.0062
17.4000    1.0051
17.5200    1.0035
17.6400    1.0021
17.7600    1.0009
17.8800    1.0000
18.0000    0.9992
18.1200    0.9987
18.2400    0.9983
18.3600    0.9980
18.4800    0.9977
18.6000    0.9976
18.7200    0.9974
18.8400    0.9972
18.9600    0.9973
19.0800    0.9974
19.2000    0.9974
19.3200    0.9973
19.4400    0.9971
19.5600    0.9971
19.6800    0.9971
19.8000    0.9971
19.9200    0.9971
20.0400    0.9970
20.1600    0.9970
20.2800    0.9971
20.4000    0.9970
20.5200    0.9969
20.6400    0.9970
20.7600    0.9970
20.8800    0.9970
21.0000    0.9968
21.1200    0.9968
21.2400    0.9969
21.3600    0.9969
21.4800    0.9970
21.6000    0.9970
21.7200    0.9970
21.8400    0.9969
21.9600    0.9969
22.0800    0.9967
22.2000    0.9966
22.3200    0.9966
22.4400    0.9967
22.5600    0.9967

==> matlabPlots/more_energy_leftTopBottom/prop_meas_1.txt <==
0   61.2070
0.1200   27.5893
0.2400   56.9606
0.3600   61.0501
0.4800   61.6827
0.6000   58.9345
0.7200   61.2070
0.8400   59.3754
0.9600   58.7889
1.0800   62.0040
1.2000   62.1659
1.3200   62.0040
1.4400   60.5840
1.5600   58.6441
1.6800   61.0501
1.8000   62.4922
1.9200   62.4922
2.0400   60.5840
2.1600   59.8229
2.2800   62.1659
2.4000   63.3232
2.5200   63.4921
2.6400   61.3648
2.7600   59.2277
2.8800   61.6827
3.0000   62.8220
3.1200   62.9882
3.2400   60.4303
3.3600   58.2140
3.4800   61.8429
3.6000   60.8939
3.7200   61.6827
3.8400   61.5233
3.9600   58.6441
4.0800   61.8429
4.2000   63.3232
4.3200   62.3286
4.4400   61.0501
4.5600   59.0807
4.6800   61.0501
4.8000   61.8429
4.9200   63.3232
5.0400   60.8939
5.1600   58.3567
5.2800   60.8939
5.4000   62.8220
5.5200   63.1552
5.6400   61.3648
5.7600   58.2140
5.8800   61.3648
6.0000   62.1659
6.1200   62.0040
6.2400   60.8939
6.3600   58.6441
6.4800   61.5233
6.6000   60.7386
6.7200   62.3286
6.8400   60.8939
6.9600   57.7901
7.0800   61.3648
7.2000   62.1659
7.3200   63.4921
7.4400   61.3648
7.5600   58.7889
7.6800   61.5233
7.8000   62.0040
7.9200   62.9882
8.0400   61.3648
8.1600   57.2344
8.2800   60.5840
8.4000   63.1552
8.5200   63.3232
8.6400   62.0040
8.7600   57.9307
8.8800   61.5233
9.0000   61.6827
9.1200   62.3286
9.2400   61.6827
9.3600   58.2140
9.4800   61.5233
9.6000   61.0501
9.7200   62.8220
9.8400   61.6827
9.9600   58.5001
10.0800   61.6827
10.2000   61.8429
10.3200   62.1659
10.4400   61.3648
10.5600   58.3567
10.6800   62.0040
10.8000   62.9882
10.9200   61.8429
11.0400   60.8939
11.1600   58.9345
11.2800   61.3648
11.4000   62.1659
11.5200   62.4922
11.6400   61.5233
11.7600   58.7889
11.8800   61.0501
12.0000   62.6566
12.1200   62.1659
12.2400   61.5233
12.3600   58.5001
12.4800   61.6827
12.6000   61.3648
12.7200   62.0040
12.8400   61.3648
12.9600   55.7600
13.0800   69.4155
13.2000   74.1730
13.3200   63.8325
13.4400   47.3350
13.5600   48.1000
13.6800   65.2316
13.8000   73.7137
13.9200   65.0533
14.0400   48.6902
14.1600   48.1000
14.2800   66.8807
14.4000   73.9426
14.5200   65.2316
14.6400   48.0031
14.7600   49.2951
14.8800   66.1376
15.0000   75.5858
15.1200   63.8325
15.2400   49.3974
15.3600   47.6190
15.4800   64.6998
15.6000   48.6902
15.7200   65.4108
15.8400   48.7900
15.9600   47.4293
16.0800   65.0533
16.2000   74.8727
16.3200   64.6998
16.4400   48.4919
16.5600   50.4439
16.6800   72.8120
16.8000   76.2664
16.9200   72.1501
17.0400   53.7461
17.1600   53.2652
17.2800   54.9874
17.4000   55.2425
17.5200   56.2873
17.6400   56.9606
17.7600   56.0224
17.8800   56.5547
18.0000   57.2344
18.1200   56.4207
18.2400   57.2344
18.3600   56.8246
18.4800   56.6893
18.6000   56.1545
18.7200   56.8246
18.8400   56.4207
18.9600   56.6893
19.0800   56.8246
19.2000   56.0224
19.3200   56.0224
19.4400   56.6893
19.5600   56.5547
19.6800   56.2873
19.8000   56.2873
19.9200   56.8246
20.0400   56.6893
20.1600   56.1545
20.2800   56.4207
20.4000   56.6893
20.5200   56.5547
20.6400   56.2873
20.7600   56.8246
20.8800   56.5547
21.0000   56.2873
21.1200   56.6893
21.2400   56.6893
21.3600   56.9606
21.4800   56.2873
21.6000   56.2873
21.7200   56.6893
21.8400   56.4207
21.9600   56.5547
22.0800   56.5547
22.2000   56.6893
22.3200   56.2873
22.4400   56.8246
22.5600   56.2873

==> matlabPlots/more_energy_leftTopBottom/prop_meas_2.txt <==
0   61.5233
0.1200  99.3171
0.2400   88.1834
0.3600   59.0807
0.4800   53.8677
0.6000   53.3846
0.7200   61.5233
0.8400   60.5840
0.9600   59.0807
1.0800   61.2070
1.2000   62.9882
1.3200   62.4922
1.4400   61.2070
1.5600   58.3567
1.6800   61.3648
1.8000   63.1552
1.9200   62.8220
2.0400   60.8939
2.1600   58.9345
2.2800   59.8229
2.4000   60.8939
2.5200   61.2070
2.6400   60.1251
2.7600   59.5238
2.8800   62.6566
3.0000   63.4921
3.1200   62.8220
3.2400   61.2070
3.3600   58.2140
3.4800   61.2070
3.6000   60.5840
3.7200   62.3286
3.8400   60.4303
3.9600   58.3567
4.0800   62.1659
4.2000   62.0040
4.3200   62.8220
4.4400   61.0501
4.5600   58.7889
4.6800   61.6827
4.8000   62.6566
4.9200   61.8429
5.0400   61.5233
5.1600   58.6441
5.2800   61.2070
5.4000   62.6566
5.5200   62.0040
5.6400   61.0501
5.7600   58.9345
5.8800   60.7386
6.0000   62.4922
6.1200   62.8220
6.2400   60.5840
6.3600   58.0720
6.4800   61.8429
6.6000   61.0501
6.7200   62.4922
6.8400   61.2070
6.9600   58.2140
7.0800   61.3648
7.2000   62.6566
7.3200   61.6827
7.4400   61.5233
7.5600   58.5001
7.6800   61.5233
7.8000   62.4922
7.9200   62.6566
8.0400   61.0501
8.1600   57.5109
8.2800   60.4303
8.4000   63.3232
8.5200   63.8325
8.6400   61.8429
8.7600   58.5001
8.8800   61.0501
9.0000   62.9882
9.1200   62.1659
9.2400   60.5840
9.3600   58.0720
9.4800   61.5233
9.6000   60.7386
9.7200   62.4922
9.8400   61.5233
9.9600   58.3567
10.0800   61.8429
10.2000   63.1552
10.3200   62.0040
10.4400   61.0501
10.5600   58.3567
10.6800   60.8939
10.8000   62.8220
10.9200   62.6566
11.0400   60.8939
11.1600   59.6730
11.2800   61.3648
11.4000   62.6566
11.5200   62.1659
11.6400   60.8939
11.7600   58.6441
11.8800   61.6827
12.0000   61.6827
12.1200   62.6566
12.2400   61.0501
12.3600   58.6441
12.4800   60.2773
12.6000   61.2070
12.7200   62.1659
12.8400   59.3754
12.9600   59.9736
13.0800   55.2425
13.2000   48.2952
13.3200   61.5233
13.4400   73.4862
13.5600   67.0781
13.6800   50.2311
13.8000   48.6902
13.9200   62.3286
14.0400   75.5858
14.1600   67.2585
14.2800   50.0200
14.4000   50.4439
14.5200   60.4303
14.6400   73.7137
14.7600   67.8334
14.8800   50.6586
15.0000   48.5909
15.1200   61.6827
15.2400   74.8727
15.3600   67.4582
15.4800   51.4245
15.6000   73.7137
15.7200   60.5840
15.8400   74.6380
15.9600   68.2221
16.0800   51.3136
16.2000   50.2311
16.3200   62.0040
16.4400   74.6380
16.5600   69.2137
16.6800   55.7600
16.8000   59.3754
16.9200   73.9426
17.0400   75.3388
17.1600   65.5996
17.2800   59.6730
17.4000   57.6502
17.5200   57.0972
17.6400   56.9606
17.7600   57.2344
17.8800   56.8246
18.0000   57.2344
18.1200   57.2344
18.2400   57.3723
18.3600   57.7901
18.4800   57.5109
18.6000   57.6502
18.7200   57.3723
18.8400   57.5109
18.9600   58.0720
19.0800   57.5109
19.2000   57.9307
19.3200   57.3723
19.4400   57.5109
19.5600   57.3723
19.6800   57.2344
19.8000   57.5109
19.9200   57.3723
20.0400   57.6502
20.1600   57.6502
20.2800   57.5109
20.4000   56.9606
20.5200   57.5109
20.6400   57.6502
20.7600   57.3723
20.8800   57.5109
21.0000   57.3723
21.1200   57.6502
21.2400   57.2344
21.3600   57.6502
21.4800   57.3723
21.6000   57.5109
21.7200   57.5109
21.8400   57.2344
21.9600   57.2344
22.0800   57.6502
22.2000   57.3723
22.3200   57.2344
22.4400   57.6502
22.5600   57.9307


==> matlabPlots/more_energy_leftTopBottom/prop_meas_3.txt <==
0   61.6827
0.1200   26.9034
0.2400   24.1231
0.3600   60.7386
0.4800   68.6153
0.6000   67.8334
0.7200   65.0533
0.8400   61.0501
0.9600   58.9345
1.0800   62.1659
1.2000   62.3286
1.3200   61.3648
1.4400   60.4303
1.5600   58.9345
1.6800   61.6827
1.8000   62.6566
1.9200   62.6566
2.0400   60.8939
2.1600   59.5238
2.2800   62.3286
2.4000   62.9882
2.5200   62.3286
2.6400   60.2773
2.7600   58.2140
2.8800   61.3648
3.0000   62.4922
3.1200   62.0040
3.2400   61.0501
3.3600   58.5001
3.4800   61.2070
3.6000   61.0501
3.7200   62.3286
3.8400   60.5840
3.9600   58.0720
4.0800   61.6827
4.2000   62.0040
4.3200   62.9882
4.4400   60.7386
4.5600   58.5001
4.6800   62.3286
4.8000   62.4922
4.9200   63.1552
5.0400   60.8939
5.1600   57.9307
5.2800   61.3648
5.4000   62.8220
5.5200   62.6566
5.6400   61.2070
5.7600   58.0720
5.8800   61.5233
6.0000   62.3286
6.1200   62.4922
6.2400   61.6827
6.3600   58.3567
6.4800   62.0040
6.6000   61.3648
6.7200   61.6827
6.8400   61.2070
6.9600   58.5001
7.0800   61.0501
7.2000   62.9882
7.3200   62.1659
7.4400   61.0501
7.5600   58.3567
7.6800   60.7386
7.8000   62.8220
7.9200   63.3232
8.0400   62.0040
8.1600   60.2773
8.2800   60.5840
8.4000   60.2773
8.5200   60.1251
8.6400   60.1251
8.7600   57.7901
8.8800   61.0501
9.0000   62.1659
9.1200   62.9882
9.2400   61.5233
9.3600   58.0720
9.4800   60.8939
9.6000   61.3648
9.7200   62.6566
9.8400   60.8939
9.9600   57.9307
10.0800   60.8939
10.2000   62.6566
10.3200   62.6566
10.4400   61.3648
10.5600   58.0720
10.6800   60.7386
10.8000   62.8220
10.9200   63.3232
11.0400   61.2070
11.1600   57.2344
11.2800   60.7386
11.4000   63.1552
11.5200   62.4922
11.6400   62.0040
11.7600   58.6441
11.8800   61.6827
12.0000   62.4922
12.1200   62.8220
12.2400   60.8939
12.3600   57.9307
12.4800   59.9736
12.6000   60.1251
12.7200   63.1552
12.8400   61.8429
12.9600   55.6297
13.0800   68.6153
13.2000   75.3466
13.3200   65.5996
13.4400   47.3350
13.5600   49.6032
13.6800   67.4582
13.8000   75.8265
13.9200   64.1766
14.0400   49.7067
14.1600   48.1974
14.2800   66.8807
14.4000   74.1730
14.5200   63.3232
14.6400   47.9065
14.7600   48.7900
14.8800   66.6933
15.0000   74.8727
15.1200   64.1766
15.2400   49.5001
15.3600   48.1000
15.4800   63.8325
15.6000   48.3933
15.7200   65.5996
15.8400   48.8902
15.9600   48.0031
16.0800   62.6566
16.2000   73.9426
16.3200   65.0533
16.4400   48.0031
16.5600   42.4079
16.6800   49.3974
16.8000   50.3373
16.9200   45.0627
17.0400   47.0544
17.1600   62.9882
17.2800   68.6153
17.4000   70.2445
17.5200   70.8617
17.6400   69.8226
17.7600   70.0280
17.8800   69.2137
18.0000   68.6153
18.1200   69.0131
18.2400   69.2137
18.3600   69.4155
18.4800   69.4155
18.6000   69.4155
18.7200   69.2137
18.8400   69.2137
18.9600   69.8226
19.0800   69.6185
19.2000   68.8137
19.3200   69.6185
19.4400   69.0131
19.5600   68.8137
19.6800   68.8137
19.8000   68.2221
19.9200   69.4155
20.0400   69.2137
20.1600   69.2137
20.2800   69.2137
20.4000   68.4182
20.5200   69.2137
20.6400   68.2221
20.7600   68.8137
20.8800   68.8137
21.0000   69.2137
21.1200   69.0131
21.2400   69.0131
21.3600   70.0280
21.4800   68.8137
21.6000   69.8226
21.7200   69.2137
21.8400   68.6153
21.9600   69.2137
22.0800   69.0131
22.2000   68.6153
22.3200   69.0131
22.4400   69.4155
22.5600   69.6185

==> matlabPlots/more_energy_leftTopBottom/prop_meas_4.txt <==
0   60.5840
0.1200   53.6251
0.2400   53.9898
0.3600   55.6297
0.4800   61.2070
0.6000   61.5233
0.7200   62.4922
0.8400   60.1251
0.9600   58.5001
1.0800   60.8939
1.2000   62.8220
1.3200   62.3286
1.4400   60.5840
1.5600   58.7889
1.6800   61.3648
1.8000   63.4921
1.9200   61.3648
2.0400   59.8229
2.1600   58.3567
2.2800   62.1659
2.4000   64.5245
2.5200   65.0533
2.6400   62.6566
2.7600   60.2773
2.8800   61.2070
3.0000   62.3286
3.1200   62.1659
3.2400   60.4303
3.3600   58.3567
3.4800   61.5233
3.6000   60.2773
3.7200   63.1552
3.8400   60.2773
3.9600   58.9345
4.0800   62.3286
4.2000   63.3232
4.3200   61.8429
4.4400   60.2773
4.5600   58.7889
4.6800   61.3648
4.8000   62.0040
4.9200   61.6827
5.0400   60.7386
5.1600   58.2140
5.2800   61.3648
5.4000   62.8220
5.5200   62.1659
5.6400   61.2070
5.7600   59.2277
5.8800   60.8939
6.0000   62.9882
6.1200   62.9882
6.2400   61.2070
6.3600   59.2277
6.4800   61.2070
6.6000   60.5840
6.7200   62.6566
6.8400   60.8939
6.9600   58.7889
7.0800   61.6827
7.2000   62.0040
7.3200   61.8429
7.4400   60.7386
7.5600   58.7889
7.6800   61.5233
7.8000   61.8429
7.9200   61.8429
8.0400   60.1251
8.1600   58.5001
8.2800   63.1552
8.4000   63.6618
8.5200   62.8220
8.6400   61.6827
8.7600   58.5001
8.8800   61.6827
9.0000   62.3286
9.1200   62.3286
9.2400   61.3648
9.3600   58.2140
9.4800   61.0501
9.6000   60.8939
9.7200   62.1659
9.8400   61.0501
9.9600   58.2140
10.0800   60.8939
10.2000   63.1552
10.3200   62.3286
10.4400   61.2070
10.5600   58.5001
10.6800   62.1659
10.8000   62.6566
10.9200   62.3286
11.0400   62.3286
11.1600   58.5001
11.2800   61.2070
11.4000   62.6566
11.5200   62.8220
11.6400   61.5233
11.7600   58.0720
11.8800   61.0501
12.0000   63.3232
12.1200   62.8220
12.2400   61.5233
12.3600   58.3567
12.4800   61.6827
12.6000   61.2070
12.7200   62.1659
12.8400   61.2070
12.9600   62.1659
13.0800   57.2344
13.2000   48.6902
13.3200   61.3648
13.4400   73.9426
13.5600   66.6933
13.6800   50.0200
13.8000   47.5240
13.9200   62.3286
14.0400   75.1089
14.1600   67.0781
14.2800   49.3974
14.4000   48.9908
14.5200   63.6618
14.6400   74.6380
14.7600   67.8334
14.8800   48.7900
15.0000   47.2411
15.1200   59.9736
15.2400   73.7137
15.3600   67.4582
15.4800   51.5358
15.6000   73.4862
15.7200   59.8229
15.8400   73.0353
15.9600   69.6185
16.0800   50.7666
16.2000   47.0544
16.3200   61.0501
16.4400   74.4048
16.5600   69.4155
16.6800   57.5109
16.8000   65.5996
16.9200   77.8089
17.0400   57.3723
17.1600   51.8726
17.2800   53.1463
17.4000   54.7345
17.5200   55.7600
17.6400   56.1545
17.7600   56.5547
17.8800   56.8246
18.0000   56.8246
18.1200   56.1545
18.2400   56.6893
18.3600   56.8246
18.4800   56.5547
18.6000   56.0224
18.7200   56.0224
18.8400   56.5547
18.9600   56.2873
19.0800   56.9606
19.2000   56.5547
19.3200   56.6893
19.4400   56.5547
19.5600   56.5547
19.6800   56.8246
19.8000   56.8246
19.9200   56.4207
20.0400   56.4207
20.1600   56.4207
20.2800   56.8246
20.4000   56.6893
20.5200   56.8246
20.6400   56.8246
20.7600   56.9606
20.8800   56.8246
21.0000   56.8246
21.1200   56.2873
21.2400   56.5547
21.3600   56.2873
21.4800   56.5547
21.6000   56.2873
21.7200   56.1545
21.8400   56.5547
21.9600   56.6893
22.0800   56.5547
22.2000   56.9606
22.3200   56.5547
22.4400   56.2873
22.5600   56.8246

==> matlabPlots/more_energy_leftTopBottom/prop_meas_5.txt <==
0   61.8429
0.1200  100.4621
0.2400   84.4309
0.3600   56.4207
0.4800   53.7461
0.6000   54.2358
0.7200   62.8220
0.8400   62.3286
0.9600   58.9345
1.0800   61.6827
1.2000   62.1659
1.3200   62.0040
1.4400   61.0501
1.5600   58.2140
1.6800   61.0501
1.8000   62.6566
1.9200   61.8429
2.0400   61.3648
2.1600   59.0807
2.2800   60.5840
2.4000   62.0040
2.5200   61.2070
2.6400   60.7386
2.7600   59.2277
2.8800   61.6827
3.0000   63.1552
3.1200   62.4922
3.2400   61.6827
3.3600   58.3567
3.4800   61.2070
3.6000   60.8939
3.7200   62.0040
3.8400   61.2070
3.9600   58.6441
4.0800   61.3648
4.2000   62.4922
4.3200   62.1659
4.4400   60.7386
4.5600   58.9345
4.6800   61.5233
4.8000   62.8220
4.9200   62.9882
5.0400   61.3648
5.1600   59.0807
5.2800   61.3648
5.4000   62.8220
5.5200   63.3232
5.6400   60.7386
5.7600   57.9307
5.8800   60.4303
6.0000   62.8220
6.1200   63.1552
6.2400   60.8939
6.3600   57.9307
6.4800   62.0040
6.6000   60.8939
6.7200   63.4921
6.8400   62.0040
6.9600   58.3567
7.0800   61.2070
7.2000   62.3286
7.3200   62.3286
7.4400   61.0501
7.5600   58.6441
7.6800   61.2070
7.8000   62.8220
7.9200   61.8429
8.0400   59.9736
8.1600   57.9307
8.2800   62.9882
8.4000   64.0041
8.5200   64.5245
8.6400   61.3648
8.7600   58.2140
8.8800   60.8939
9.0000   62.8220
9.1200   62.6566
9.2400   61.8429
9.3600   58.0720
9.4800   60.8939
9.6000   62.1659
9.7200   62.6566
9.8400   61.2070
9.9600   58.5001
10.0800   60.8939
10.2000   62.4922
10.3200   62.8220
10.4400   61.0501
10.5600   58.2140
10.6800   61.3648
10.8000   62.1659
10.9200   63.1552
11.0400   61.6827
11.1600   59.3754
11.2800   61.2070
11.4000   61.6827
11.5200   62.3286
11.6400   60.8939
11.7600   58.3567
11.8800   61.3648
12.0000   62.6566
12.1200   63.4921
12.2400   62.0040
12.3600   58.3567
12.4800   60.7386
12.6000   61.0501
12.7200   61.6827
12.8400   59.5238
12.9600   54.6090
13.0800   69.2137
13.2000   74.4048
13.3200   63.3232
13.4400   47.1476
13.5600   48.3933
13.6800   65.9544
13.8000   74.1730
13.9200   64.5245
14.0400   49.8107
14.1600   48.3933
14.2800   66.3218
14.4000   75.3466
14.5200   63.8325
14.6400   48.1974
14.7600   49.0918
14.8800   66.1376
15.0000   74.6380
15.1200   65.9544
15.2400   48.9908
15.3600   48.9908
15.4800   66.6933
15.6000   49.8107
15.7200   65.5996
15.8400   48.6902
15.9600   48.0031
16.0800   67.6407
16.2000   74.8727
16.3200   66.3218
16.4400   48.5909
16.5600   50.6586
16.6800   67.2585
16.8000   71.5395
16.9200   72.9600
17.0400   74.6380
17.1600   62.8220
17.2800   58.9345
17.4000   58.0720
17.5200   57.0972
17.6400   57.0972
17.7600   57.6502
17.8800   57.0972
18.0000   57.2344
18.1200   57.2344
18.2400   57.3723
18.3600   57.7901
18.4800   57.5109
18.6000   57.5109
18.7200   57.2344
18.8400   57.5109
18.9600   57.6502
19.0800   57.0972
19.2000   56.9606
19.3200   57.3723
19.4400   57.6502
19.5600   57.3723
19.6800   57.7901
19.8000   56.9606
19.9200   57.6502
20.0400   57.5109
20.1600   57.3723
20.2800   57.3723
20.4000   57.2344
20.5200   57.2344
20.6400   57.3723
20.7600   57.3723
20.8800   57.7901
21.0000   57.7901
21.1200   57.6502
21.2400   56.9606
21.3600   57.0972
21.4800   57.9307
21.6000   57.2344
21.7200   58.0720
21.8400   57.7901
21.9600   57.0972
22.0800   57.6502
22.2000   57.2344
22.3200   57.9307
22.4400   57.5109
22.5600   56.9606

==> matlabPlots/more_energy_leftTopBottom/prop_meas_6.txt <==
0   61.5233
0.1200   27.2420
0.2400   39.0961
0.3600   64.0041
0.4800   69.8226
0.6000   66.1376
0.7200   63.8325
0.8400   60.4303
0.9600   58.6441
1.0800   61.2070
1.2000   62.4922
1.3200   62.0040
1.4400   59.9736
1.5600   58.7889
1.6800   61.3648
1.8000   62.6566
1.9200   62.0040
2.0400   60.2773
2.1600   60.1251
2.2800   62.9882
2.4000   63.3232
2.5200   62.4922
2.6400   59.6730
2.7600   57.5109
2.8800   60.4303
3.0000   61.6827
3.1200   62.0040
3.2400   60.8939
3.3600   58.9345
3.4800   62.0040
3.6000   60.4303
3.7200   62.3286
3.8400   60.7386
3.9600   58.9345
4.0800   62.3286
4.2000   62.3286
4.3200   61.5233
4.4400   60.7386
4.5600   58.5001
4.6800   61.3648
4.8000   62.4922
4.9200   62.6566
5.0400   60.4303
5.1600   58.3567
5.2800   62.0040
5.4000   63.4921
5.5200   62.8220
5.6400   61.6827
5.7600   58.3567
5.8800   62.0040
6.0000   62.4922
6.1200   62.1659
6.2400   60.4303
6.3600   59.2277
6.4800   61.0501
6.6000   60.2773
6.7200   62.4922
6.8400   60.7386
6.9600   58.9345
7.0800   61.2070
7.2000   62.6566
7.3200   62.1659
7.4400   61.0501
7.5600   59.0807
7.6800   61.5233
7.8000   62.8220
7.9200   63.3232
8.0400   61.8429
8.1600   59.3754
8.2800   60.2773
8.4000   60.2773
8.5200   60.5840
8.6400   60.8939
8.7600   58.0720
8.8800   60.8939
9.0000   63.1552
9.1200   62.4922
9.2400   61.3648
9.3600   57.9307
9.4800   61.0501
9.6000   61.0501
9.7200   62.1659
9.8400   60.8939
9.9600   57.7901
10.0800   61.2070
10.2000   62.3286
10.3200   62.1659
10.4400   60.4303
10.5600   58.5001
10.6800   61.8429
10.8000   62.4922
10.9200   62.3286
11.0400   60.7386
11.1600   56.8246
11.2800   61.2070
11.4000   62.9882
11.5200   62.3286
11.6400   62.3286
11.7600   58.7889
11.8800   61.3648
12.0000   62.3286
12.1200   62.1659
12.2400   60.7386
12.3600   58.2140
12.4800   60.2773
12.6000   60.8939
12.7200   62.3286
12.8400   61.5233
12.9600   61.6827
13.0800   55.7600
13.2000   50.4439
13.3200   62.3286
13.4400   73.9426
13.5600   67.2585
13.6800   50.1253
13.8000   50.3373
13.9200   61.3648
14.0400   74.1730
14.1600   66.6933
14.2800   51.9859
14.4000   50.0200
14.5200   62.3286
14.6400   75.1089
14.7600   67.4582
14.8800   50.0200
15.0000   48.3933
15.1200   59.3754
15.2400   73.7137
15.3600   68.6153
15.4800   49.7067
15.6000   74.4048
15.7200   60.2773
15.8400   74.8727
15.9600   68.4182
16.0800   50.4439
16.2000   46.5940
16.3200   59.9736
16.4400   72.8120
16.5600   66.1376
16.6800   45.9643
16.8000   48.4463
16.9200   46.3527
17.0400   55.5001
17.1600   65.4108
17.2800   68.8137
17.4000   71.2860
17.5200   69.6185
17.6400   69.8226
17.7600   69.8226
17.8800   69.2137
18.0000   68.8137
18.1200   69.2137
18.2400   69.0131
18.3600   69.4155
18.4800   69.6185
18.6000   69.6185
18.7200   69.2137
18.8400   69.4155
18.9600   69.4155
19.0800   69.4155
19.2000   68.6153
19.3200   68.6153
19.4400   69.4155
19.5600   69.6185
19.6800   68.6153
19.8000   69.4155
19.9200   69.2137
20.0400   69.4155
20.1600   68.4182
20.2800   68.4182
20.4000   69.2137
20.5200   69.2137
20.6400   68.6153
20.7600   69.0131
20.8800   68.8137
21.0000   69.4155
21.1200   69.0131
21.2400   69.2137
21.3600   69.6185
21.4800   69.2137
21.6000   69.0131
21.7200   69.0131
21.8400   69.4155
21.9600   69.2137
22.0800   68.8137
22.2000   68.4182
22.3200   69.4155
22.4400   69.0131
22.5600   68.4182

==> matlabPlots/more_energy_leftTopBottom/vel_meas_x.txt <==
0   -0.0004
0.1200    0.0439
0.2400    0.1200
0.3600    0.1568
0.4800    0.1733
0.6000    0.1787
0.7200    0.1814
0.8400    0.1843
0.9600    0.1883
1.0800    0.1938
1.2000    0.2013
1.3200    0.2107
1.4400    0.2223
1.5600    0.2381
1.6800    0.2606
1.8000    0.2916
1.9200    0.3347
2.0400    0.3934
2.1600    0.4666
2.2800    0.5418
2.4000    0.5986
2.5200    0.6350
2.6400    0.6499
2.7600    0.6530
2.8800    0.6531
3.0000    0.6522
3.1200    0.6515
3.2400    0.6512
3.3600    0.6514
3.4800    0.6518
3.6000    0.6511
3.7200    0.6504
3.8400    0.6499
3.9600    0.6464
4.0800    0.6410
4.2000    0.6339
4.3200    0.6250
4.4400    0.6172
4.5600    0.6114
4.6800    0.6081
4.8000    0.6059
4.9200    0.6051
5.0400    0.6045
5.1600    0.6044
5.2800    0.6044
5.4000    0.6046
5.5200    0.6044
5.6400    0.6046
5.7600    0.6047
5.8800    0.6042
6.0000    0.6043
6.1200    0.6044
6.2400    0.6038
6.3600    0.6039
6.4800    0.6038
6.6000    0.6044
6.7200    0.6013
6.8400    0.6043
6.9600    0.6070
7.0800    0.6080
7.2000    0.6086
7.3200    0.6096
7.4400    0.6121
7.5600    0.6151
7.6800    0.6181
7.8000    0.6178
7.9200    0.6058
8.0400    0.5692
8.1600    0.4937
8.2800    0.3981
8.4000    0.3122
8.5200    0.2485
8.6400    0.2009
8.7600    0.1653
8.8800    0.1362
9.0000    0.1127
9.1200    0.0915
9.2400    0.0731
9.3600    0.0565
9.4800    0.0403
9.6000    0.0248
9.7200    0.0101
9.8400   -0.0037
9.9600   -0.0182
10.0800   -0.0331
10.2000   -0.0482
10.3200   -0.0646
10.4400   -0.0820
10.5600   -0.1014
10.6800   -0.1226
10.8000   -0.1470
10.9200   -0.1734
11.0400   -0.1966
11.1600   -0.2093
11.2800   -0.2135
11.4000   -0.2146
11.5200   -0.2151
11.6400   -0.2158
11.7600   -0.2161
11.8800   -0.2163
12.0000   -0.2166
12.1200   -0.2174
12.2400   -0.2177
12.3600   -0.2187
12.4800   -0.2202
12.6000   -0.2228
12.7200   -0.2277
12.8400   -0.2365
12.9600   -0.2476
13.0800   -0.2602
13.2000   -0.2734
13.3200   -0.2844
13.4400   -0.2948
13.5600   -0.3007
13.6800   -0.3062
13.8000   -0.3078
13.9200   -0.3079
14.0400   -0.3051
14.1600   -0.3012
14.2800   -0.2989
14.4000   -0.2966
14.5200   -0.2931
14.6400   -0.2902
14.7600   -0.2860
14.8800   -0.2834
15.0000   -0.2810
15.1200   -0.2773
15.2400   -0.2766
15.3600   -0.2749
15.4800   -0.2731
15.6000   -0.2721
15.7200   -0.2710
15.8400   -0.2700
15.9600   -0.2712
16.0800   -0.2684
16.2000   -0.2682
16.3200   -0.2677
16.4400   -0.2662
16.5600   -0.2571
16.6800   -0.2299
16.8000   -0.1751
16.9200   -0.0878
17.0400   -0.0041
17.1600    0.0053
17.2800    0.0071
17.4000    0.0067
17.5200    0.0068
17.6400    0.0055
17.7600    0.0048
17.8800    0.0039
18.0000    0.0033
18.1200    0.0032
18.2400    0.0027
18.3600    0.0027
18.4800    0.0018
18.6000    0.0018
18.7200    0.0021
18.8400    0.0013
18.9600    0.0012
19.0800    0.0010
19.2000    0.0012
19.3200    0.0014
19.4400    0.0009
19.5600    0.0004
19.6800    0.0001
19.8000    0.0007
19.9200    0.0008
20.0400    0.0016
20.1600    0.0008
20.2800    0.0007
20.4000    0.0009
20.5200    0.0007
20.6400    0.0006
20.7600    0.0004
20.8800    0.0004
21.0000    0.0007
21.1200    0.0001
21.2400   -0.0000
21.3600    0.0007
21.4800   -0.0004
21.6000   -0.0005
21.7200    0.0004
21.8400    0.0004
21.9600   -0.0002
22.0800   -0.0003
22.2000    0.0000
22.3200    0.0003
22.4400    0.0003
22.5600    0.0005

==> matlabPlots/more_energy_leftTopBottom/vel_meas_y.txt <==
0   -0.0001
0.1200    0.0924
0.2400    0.3889
0.3600    0.5522
0.4800    0.6109
0.6000    0.6201
0.7200    0.6154
0.8400    0.6100
0.9600    0.6071
1.0800    0.6038
1.2000    0.6019
1.3200    0.6007
1.4400    0.5997
1.5600    0.5989
1.6800    0.5990
1.8000    0.5992
1.9200    0.5982
2.0400    0.5921
2.1600    0.5741
2.2800    0.5326
2.4000    0.4630
2.5200    0.3817
2.6400    0.3027
2.7600    0.2361
2.8800    0.1813
3.0000    0.1376
3.1200    0.1020
3.2400    0.0717
3.3600    0.0439
3.4800    0.0173
3.6000   -0.0075
3.7200   -0.0329
3.8400   -0.0583
3.9600   -0.0808
4.0800   -0.0999
4.2000   -0.1147
4.3200   -0.1231
4.4400   -0.1270
4.5600   -0.1285
4.6800   -0.1293
4.8000   -0.1291
4.9200   -0.1288
5.0400   -0.1292
5.1600   -0.1289
5.2800   -0.1295
5.4000   -0.1294
5.5200   -0.1290
5.6400   -0.1298
5.7600   -0.1294
5.8800   -0.1294
6.0000   -0.1288
6.1200   -0.1294
6.2400   -0.1289
6.3600   -0.1292
6.4800   -0.1292
6.6000   -0.1291
6.7200   -0.1279
6.8400   -0.1287
6.9600   -0.1297
7.0800   -0.1295
7.2000   -0.1293
7.3200   -0.1290
7.4400   -0.1289
7.5600   -0.1289
7.6800   -0.1292
7.8000   -0.1284
7.9200   -0.1274
8.0400   -0.1237
8.1600   -0.1150
8.2800   -0.1022
8.4000   -0.0877
8.5200   -0.0739
8.6400   -0.0611
8.7600   -0.0493
8.8800   -0.0382
9.0000   -0.0273
9.1200   -0.0164
9.2400   -0.0059
9.3600    0.0042
9.4800    0.0149
9.6000    0.0255
9.7200    0.0366
9.8400    0.0491
9.9600    0.0611
10.0800    0.0747
10.2000    0.0894
10.3200    0.1058
10.4400    0.1233
10.5600    0.1446
10.6800    0.1691
10.8000    0.1993
10.9200    0.2331
11.0400    0.2639
11.1600    0.2832
11.2800    0.2915
11.4000    0.2966
11.5200    0.3007
11.6400    0.3038
11.7600    0.3068
11.8800    0.3066
12.0000    0.3021
12.1200    0.2911
12.2400    0.2706
12.3600    0.2408
12.4800    0.2011
12.6000    0.1534
12.7200    0.1016
12.8400    0.0500
12.9600    0.0032
13.0800   -0.0356
13.2000   -0.0695
13.3200   -0.0967
13.4400   -0.1152
13.5600   -0.1287
13.6800   -0.1357
13.8000   -0.1415
13.9200   -0.1446
14.0400   -0.1466
14.1600   -0.1483
14.2800   -0.1512
14.4000   -0.1505
14.5200   -0.1507
14.6400   -0.1514
14.7600   -0.1534
14.8800   -0.1532
15.0000   -0.1549
15.1200   -0.1546
15.2400   -0.1557
15.3600   -0.1550
15.4800   -0.1558
15.6000   -0.1570
15.7200   -0.1576
15.8400   -0.1578
15.9600   -0.1577
16.0800   -0.1585
16.2000   -0.1589
16.3200   -0.1594
16.4400   -0.1581
16.5600   -0.1505
16.6800   -0.1299
16.8000   -0.0774
16.9200   -0.0003
17.0400    0.0036
17.1600   -0.0007
17.2800   -0.0021
17.4000   -0.0021
17.5200   -0.0022
17.6400   -0.0020
17.7600   -0.0014
17.8800   -0.0007
18.0000   -0.0006
18.1200   -0.0007
18.2400    0.0000
18.3600    0.0006
18.4800    0.0008
18.6000    0.0006
18.7200    0.0003
18.8400    0.0007
18.9600    0.0004
19.0800    0.0002
19.2000    0.0002
19.3200   -0.0002
19.4400   -0.0003
19.5600   -0.0003
19.6800    0.0003
19.8000    0.0003
19.9200    0.0001
20.0400    0.0000
20.1600   -0.0000
20.2800   -0.0004
20.4000   -0.0002
20.5200    0.0003
20.6400    0.0003
20.7600   -0.0001
20.8800    0.0001
21.0000    0.0003
21.1200   -0.0001
21.2400    0.0000
21.3600   -0.0003
21.4800   -0.0003
21.6000   -0.0005
21.7200   -0.0002
21.8400   -0.0001
21.9600   -0.0007
22.0800   -0.0005
22.2000   -0.0003
22.3200   -0.0005
22.4400   -0.0003
22.5600   -0.0002

==> matlabPlots/more_energy_leftTopBottom/vel_meas_z.txt <==
0   -0.0004
0.1200    0.0044
0.2400    0.0509
0.3600    0.0399
0.4800    0.0478
0.6000    0.0597
0.7200    0.0686
0.8400    0.0658
0.9600    0.0498
1.0800    0.0480
1.2000    0.0546
1.3200    0.0594
1.4400    0.0589
1.5600    0.0427
1.6800    0.0427
1.8000    0.0513
1.9200    0.0576
2.0400    0.0563
2.1600    0.0415
2.2800    0.0415
2.4000    0.0500
2.5200    0.0571
2.6400    0.0570
2.7600    0.0420
2.8800    0.0412
3.0000    0.0495
3.1200    0.0565
3.2400    0.0572
3.3600    0.0417
3.4800    0.0418
3.6000    0.0490
3.7200    0.0572
3.8400    0.0571
3.9600    0.0417
4.0800    0.0405
4.2000    0.0485
4.3200    0.0570
4.4400    0.0559
4.5600    0.0409
4.6800    0.0406
4.8000    0.0480
4.9200    0.0569
5.0400    0.0560
5.1600    0.0411
5.2800    0.0407
5.4000    0.0486
5.5200    0.0572
5.6400    0.0577
5.7600    0.0413
5.8800    0.0415
6.0000    0.0491
6.1200    0.0576
6.2400    0.0558
6.3600    0.0402
6.4800    0.0415
6.6000    0.0492
6.7200    0.0569
6.8400    0.0559
6.9600    0.0399
7.0800    0.0413
7.2000    0.0487
7.3200    0.0568
7.4400    0.0562
7.5600    0.0405
7.6800    0.0413
7.8000    0.0483
7.9200    0.0553
8.0400    0.0560
8.1600    0.0411
8.2800    0.0424
8.4000    0.0499
8.5200    0.0563
8.6400    0.0563
8.7600    0.0415
8.8800    0.0405
9.0000    0.0485
9.1200    0.0562
9.2400    0.0565
9.3600    0.0419
9.4800    0.0407
9.6000    0.0481
9.7200    0.0555
9.8400    0.0560
9.9600    0.0416
10.0800    0.0417
10.2000    0.0476
10.3200    0.0558
10.4400    0.0555
10.5600    0.0412
10.6800    0.0403
10.8000    0.0490
10.9200    0.0572
11.0400    0.0560
11.1600    0.0406
11.2800    0.0386
11.4000    0.0469
11.5200    0.0540
11.6400    0.0539
11.7600    0.0391
11.8800    0.0381
12.0000    0.0446
12.1200    0.0516
12.2400    0.0490
12.3600    0.0266
12.4800    0.0136
12.6000    0.0040
12.7200   -0.0095
12.8400   -0.0353
12.9600   -0.0765
13.0800   -0.1479
13.2000   -0.1385
13.3200   -0.1241
13.4400   -0.1230
13.5600   -0.1423
13.6800   -0.1600
13.8000   -0.1541
13.9200   -0.1420
14.0400   -0.1353
14.1600   -0.1559
14.2800   -0.1718
14.4000   -0.1649
14.5200   -0.1494
14.6400   -0.1457
14.7600   -0.1579
14.8800   -0.1701
15.0000   -0.1621
15.1200   -0.1503
15.2400   -0.1389
15.3600   -0.1579
15.4800   -0.1731
15.6000   -0.1645
15.7200   -0.1523
15.8400   -0.1419
15.9600   -0.1576
16.0800   -0.1743
16.2000   -0.1687
16.3200   -0.1521
16.4400   -0.1520
16.5600   -0.1606
16.6800   -0.1704
16.8000   -0.1112
16.9200   -0.0139
17.0400    0.0347
17.1600    0.0067
17.2800   -0.0067
17.4000   -0.0116
17.5200   -0.0135
17.6400   -0.0104
17.7600   -0.0091
17.8800   -0.0075
18.0000   -0.0063
18.1200   -0.0039
18.2400   -0.0028
18.3600   -0.0029
18.4800   -0.0018
18.6000   -0.0011
18.7200   -0.0017
18.8400   -0.0014
18.9600   -0.0001
19.0800    0.0007
19.2000   -0.0003
19.3200   -0.0018
19.4400   -0.0005
19.5600   -0.0003
19.6800    0.0003
19.8000   -0.0006
19.9200   -0.0006
20.0400    0.0001
20.1600   -0.0003
20.2800    0.0003
20.4000   -0.0004
20.5200   -0.0008
20.6400    0.0004
20.7600   -0.0003
20.8800   -0.0002
21.0000   -0.0009
21.1200   -0.0007
21.2400   -0.0005
21.3600    0.0008
21.4800    0.0002
21.6000    0.0002
21.7200   -0.0006
21.8400   -0.0007
21.9600   -0.0009
22.0800   -0.0016
22.2000   -0.0005
22.3200   -0.0004
22.4400    0.0008
22.5600   -0.0004
